Adaptive Low-Pass Filtering using Sliding Window Gaussian Processes

When signals are measured through physical sensors, they are perturbed by noise. To reduce noise, low-pass filters are commonly employed in order to attenuate high frequency components in the incoming signal, regardless if they come from noise or the actual signal. Therefore, low-pass filters must be carefully tuned in order to avoid significant deterioration of the signal. This tuning requires prior knowledge about the signal, which is often not available in applications such as reinforcement learning or learning-based control. In order to overcome this limitation, we propose an adaptive low-pass filter based on Gaussian process regression. By considering a constant window of previous observations, updates and predictions fast enough for real-world filtering applications can be realized. Moreover, the online optimization of hyperparameters leads to an adaptation of the low-pass behavior, such that no prior tuning is necessary. We show that the estimation error of the proposed method is uniformly bounded, and demonstrate the flexibility and efficiency of the approach in several simulations.

==> plots/Gaussian_noise_small.txt <==
f mse_GP mse_LP mse_SG mse_MM mse_Butter mse_DWGP f_DWGP 
0.0100000000 0.0062910642 0.0110371970 0.0043102900 0.0018558638 0.0110145506 0.0038670332 0.0100000000 
0.0109647820 0.0067205724 0.0106900876 0.0046634565 0.0022593303 0.0104161547 0.0040584534 0.0109647820 
0.0114815362 0.0064078634 0.0110323872 0.0049760249 0.0019087294 0.0096763013 0.0030346231 0.0114815362 
0.0120226443 0.0059007362 0.0111017036 0.0040812974 0.0020110229 0.0103970810 0.0024422175 0.0120226443 
0.0125892541 0.0071179199 0.0107433993 0.0047785772 0.0018714584 0.0116273678 0.0038630146 0.0125892541 
0.0131825674 0.0057935781 0.0110073010 0.0040039459 0.0024405083 0.0116015551 0.0026011286 0.0131825674 
0.0138038426 0.0062409102 0.0104746387 0.0042653959 0.0018933361 0.0103990846 0.0040223274 0.0138038426 
0.0144543977 0.0068343590 0.0108420074 0.0045992213 0.0019518838 0.0114727682 0.0043025649 0.0144543977 
0.0151356125 0.0069212289 0.0113629323 0.0041949222 0.0021451489 0.0108262369 0.0020925355 0.0151356125 
0.0158489319 0.0070936919 0.0105838324 0.0048867849 0.0018187631 0.0106262581 0.0025022421 0.0158489319 
0.0165958691 0.0054296149 0.0120566958 0.0046784587 0.0017882171 0.0111933664 0.0028073576 0.0165958691 
0.0173780083 0.0059388809 0.0109333240 0.0036088223 0.0019411044 0.0099850228 0.0029336748 0.0173780083 
0.0181970086 0.0069349470 0.0106743844 0.0046203892 0.0018804202 0.0100389037 0.0029764408 0.0181970086 
0.0190546072 0.0062983454 0.0110428668 0.0052668216 0.0017678747 0.0099368744 0.0027437546 0.0190546072 
0.0199526231 0.0073688059 0.0113573679 0.0049518712 0.0020437006 0.0112435216 0.0032426336 0.0199526231 
0.0208929613 0.0064102721 0.0109272624 0.0052102441 0.0019063687 0.0113281564 0.0039350271 0.0208929613 
0.0218776162 0.0060999452 0.0111874677 0.0049379976 0.0020914052 0.0104818903 0.0042865124 0.0218776162 
0.0229086765 0.0071670923 0.0101850040 0.0049356557 0.0016920296 0.0117389018 0.0031635901 0.0229086765 
0.0239883292 0.0069726999 0.0109559639 0.0043237425 0.0021938554 0.0106585122 0.0018622678 0.0239883292 
0.0251188643 0.0066001484 0.0115412200 0.0041595611 0.0018725979 0.0101917016 0.0044180264 0.0251188643 
0.0263026799 0.0062435317 0.0116536854 0.0049661204 0.0018248869 0.0097239542 0.0043318864 0.0263026799 
0.0275422870 0.0064286776 0.0114495830 0.0050115538 0.0018829269 0.0105561624 0.0029467798 0.0275422870 
0.0288403150 0.0070071130 0.0109149768 0.0042864704 0.0016956420 0.0112789047 0.0041927422 0.0288403150 
0.0301995172 0.0063803150 0.0109431114 0.0042748770 0.0021679912 0.0097586607 0.0032751837 0.0301995172 
0.0316227766 0.0067116186 0.0117405656 0.0044616424 0.0017019898 0.0111652229 0.0026011511 0.0316227766 
0.0331131121 0.0066993941 0.0115419781 0.0044437681 0.0017340197 0.0113590037 0.0055677006 0.0331131121 
0.0346736850 0.0063940465 0.0115749099 0.0047595740 0.0019202370 0.0102258019 0.0038556605 0.0346736850 
0.0363078055 0.0057944976 0.0105416843 0.0050394651 0.0023717938 0.0106491821 0.0030358001 0.0363078055 
0.0380189396 0.0057715708 0.0108868961 0.0041594102 0.0021232646 0.0094870879 0.0031915172 0.0380189396 
0.0398107171 0.0064325066 0.0103337418 0.0044524111 0.0020537747 0.0100248323 0.0029035124 0.0398107171 
0.0416869383 0.0071453310 0.0111993573 0.0043798772 0.0018521389 0.0102850626 0.0029714804 0.0416869383 
0.0436515832 0.0072866554 0.0116705122 0.0046385075 0.0018554372 0.0108839026 0.0022056573 0.0436515832 
0.0457088190 0.0070855757 0.0107340420 0.0041262870 0.0021678417 0.0112851570 0.0032482488 0.0457088190 
0.0478630092 0.0062151668 0.0113113020 0.0052377470 0.0022506478 0.0099775171 0.0026197420 0.0478630092 
0.0501187234 0.0071900895 0.0104070012 0.0044821531 0.0025628252 0.0112502045 0.0037272058 0.0501187234 
0.0524807460 0.0071452618 0.0109220863 0.0050466179 0.0019983403 0.0103003094 0.0026140673 0.0524807460 
0.0549540874 0.0065006386 0.0109523297 0.0046341156 0.0018261597 0.0105051284 0.0038972396 0.0549540874 
0.0575439937 0.0065954615 0.0110800780 0.0050009398 0.0020324582 0.0100379965 0.0046580575 0.0575439937 
0.0602559586 0.0071017416 0.0111241647 0.0044603551 0.0019157324 0.0103918015 0.0060183858 0.0602559586 
0.0630957344 0.0066692760 0.0110713174 0.0048073742 0.0017356660 0.0104049724 0.0031605541 0.0630957344 
0.0660693448 0.0065104903 0.0109045856 0.0047483227 0.0015792661 0.0104444007 0.0038339732 0.0660693448 
0.0691830971 0.0068692989 0.0100998757 0.0042703415 0.0021400597 0.0107755683 0.0034453442 0.0691830971 
0.0724435960 0.0057326891 0.0119239810 0.0041546518 0.0020884963 0.0104129449 0.0041552566 0.0724435960 
0.0758577575 0.0066405241 0.0107264716 0.0042866854 0.0018053029 0.0092776527 0.0045325875 0.0758577575 
0.0794328235 0.0074249755 0.0108472880 0.0044627144 0.0016793074 0.0108269044 0.0036578113 0.0794328235 
0.0831763771 0.0068403451 0.0112970394 0.0047993286 0.0019485260 0.0102093029 0.0031445781 0.0831763771 
0.0870963590 0.0061732518 0.0113193609 0.0039741541 0.0022781975 0.0107348063 0.0037169851 0.0870963590 
0.0912010839 0.0063648895 0.0117416204 0.0045428401 0.0022817170 0.0104647861 0.0035398491 0.0912010839 
0.0954992586 0.0059022652 0.0108271981 0.0048602268 0.0016229496 0.0105616201 0.0042507734 0.0954992586 
0.1000000000 0.0070717915 0.0114572022 0.0039583621 0.0021222322 0.0104290898 0.0045424907 0.1000000000 
0.1047128548 0.0066245391 0.0115260652 0.0046264391 0.0017390656 0.0120531916 0.0040044104 0.1047128548 
0.1096478196 0.0068820799 0.0110091952 0.0047314023 0.0017653692 0.0097763501 0.0041170422 0.1096478196 
0.1148153621 0.0063549371 0.0106353186 0.0038446301 0.0019031365 0.0094830883 0.0042114912 0.1148153621 
0.1202264435 0.0070249132 0.0114103856 0.0049386710 0.0023463661 0.0108499533 0.0042712104 0.1202264435 
0.1258925412 0.0074931906 0.0107187607 0.0042371492 0.0021739916 0.0102261537 0.0043166156 0.1258925412 
0.1318256739 0.0062996302 0.0112006772 0.0042747210 0.0018354372 0.0108079479 0.0043898242 0.1318256739 
0.1380384265 0.0070427512 0.0112810924 0.0045914367 0.0028022007 0.0105322977 0.0043911131 0.1380384265 
0.1445439771 0.0066833170 0.0113813064 0.0043685386 0.0015616363 0.0097709209 0.0041392021 0.1445439771 
0.1513561248 0.0065911377 0.0115106178 0.0039170682 0.0019063974 0.0103581771 0.0045538621 0.1513561248 
0.1584893192 0.0075431867 0.0113054921 0.0044985471 0.0022676553 0.0096800961 0.0039021836 0.1584893192 
0.1659586907 0.0064813030 0.0107426948 0.0039250361 0.0018412635 0.0099354333 0.0046393006 0.1659586907 
0.1737800829 0.0074859201 0.0111227758 0.0043496588 0.0019703375 0.0113292534 0.0046057572 0.1737800829 
0.1819700859 0.0072450116 0.0110027724 0.0045131956 0.0018633346 0.0104495146 0.0041072500 0.1819700859 
0.1905460718 0.0065669732 0.0112214103 0.0047775132 0.0018370526 0.0112999934 0.0037909141 0.1905460718 
0.1995262315 0.0063547838 0.0103473814 0.0037660296 0.0017552966 0.0109011636 0.0044904240 0.1995262315 
0.2089296131 0.0081452631 0.0105995835 0.0043131609 0.0018028409 0.0106855128 0.0036834380 0.2089296131 
0.2187761624 0.0069773867 0.0105324368 0.0041780866 0.0017935592 0.0096599026 0.0041198150 0.2187761624 
0.2290867653 0.0075144822 0.0108426506 0.0043332159 0.0019282316 0.0096883662 0.0046610695 0.2290867653 
0.2398832919 0.0065006991 0.0114262033 0.0049823845 0.0016239236 0.0111492757 0.0051990575 0.2398832919 
0.2511886432 0.0071163958 0.0107832869 0.0039988692 0.0020233687 0.0100188652 0.0050059835 0.2511886432 
0.2630267992 0.0065173824 0.0116262342 0.0055061110 0.0014210956 0.0111642244 0.0042412365 0.2630267992 
0.2754228703 0.0061264666 0.0108867038 0.0040555713 0.0022562062 0.0110084967 0.0041895250 0.2754228703 
0.2884031503 0.0066444726 0.0111484484 0.0050310632 0.0019893593 0.0118896498 0.0039180134 0.2884031503 
0.3019951720 0.0079197375 0.0106027869 0.0047594207 0.0020491895 0.0110895850 0.0046363759 0.3019951720 
0.3162277660 0.0063377540 0.0105268734 0.0040744678 0.0018082762 0.0119244212 0.0037138301 0.3162277660 
0.3311311215 0.0064291695 0.0118644551 0.0040746247 0.0020698215 0.0097389593 0.0048052930 0.3311311215 
0.3467368505 0.0059391378 0.0119463051 0.0045046629 0.0021831849 0.0113363753 0.0046070744 0.3467368505 
0.3630780548 0.0062922363 0.0112377450 0.0046666884 0.0025469630 0.0100384222 0.0052099177 0.3630780548 
0.3801893963 0.0065627757 0.0111603839 0.0044156865 0.0018040619 0.0106007594 0.0050160878 0.3801893963 
0.3981071706 0.0073562360 0.0108069484 0.0040323555 0.0020984384 0.0107151532 0.0063823272 0.3981071706 
0.4168693835 0.0068328191 0.0121623637 0.0051222450 0.0017197410 0.0098807654 0.0053123548 0.4168693835 
0.4365158322 0.0060456219 0.0104620787 0.0046551223 0.0023477362 0.0101210606 0.0051136914 0.4365158322 
0.4570881896 0.0062538894 0.0106717319 0.0039657309 0.0018982990 0.0103757112 0.0052063914 0.4570881896 
0.4786300923 0.0064549591 0.0115044180 0.0038147695 0.0022547846 0.0105381126 0.0056679205 0.4786300923 
0.5011872336 0.0063922144 0.0107180767 0.0045996709 0.0017276320 0.0099654527 0.0059196608 0.5011872336 
0.5248074602 0.0071053810 0.0111641425 0.0038956911 0.0017078761 0.0111658432 0.0060063596 0.5248074602 
0.5495408739 0.0070344961 0.0117220145 0.0050225015 0.0017308272 0.0101558107 0.0058838781 0.5495408739 
0.5754399373 0.0070569514 0.0114970537 0.0048735652 0.0017840865 0.0107362458 0.0060230033 0.5754399373 
0.6025595861 0.0076654428 0.0116300681 0.0041588785 0.0020007991 0.0108322983 0.0066005433 0.6025595861 
0.6309573445 0.0067202084 0.0113559293 0.0040959424 0.0021675574 0.0100567982 0.0055546761 0.6309573445 
0.6606934480 0.0066521204 0.0113988843 0.0041435421 0.0017442580 0.0100936788 0.0062174107 0.6606934480 
0.6918309709 0.0075531955 0.0111475136 0.0040866304 0.0019927418 0.0104244266 0.0065139052 0.6918309709 
0.7244359601 0.0072407299 0.0112928635 0.0050038014 0.0022810522 0.0101807484 0.0076934631 0.7244359601 
0.7585775750 0.0065888808 0.0117188454 0.0048852176 0.0022147036 0.0112421748 0.0068166932 0.7585775750 
0.7943282347 0.0062660650 0.0105466079 0.0040765801 0.0016348938 0.0102478400 0.0069688496 0.7943282347 
0.8317637711 0.0058133036 0.0122380357 0.0040415477 0.0016382248 0.0110345204 0.0061598313 0.8317637711 
0.8709635900 0.0069683166 0.0111175179 0.0043400411 0.0020502942 0.0113816170 0.0072377665 0.8709635900 
0.9120108394 0.0069667598 0.0119858878 0.0045530279 0.0018357969 0.0114924709 0.0066152672 0.9120108394 
0.9549925860 0.0061824385 0.0104729021 0.0049898649 0.0022905548 0.0103287457 0.0062986622 0.9549925860 
1.0000000000 0.0068700150 0.0118171928 0.0050498674 0.0020234407 0.0114371669 0.0067323232 1.0000000000 
1.0471285481 0.0066607880 0.0120775734 0.0039712976 0.0018704794 0.0105490706 0.0067170179 1.0471285481 
1.0964781961 0.0066211721 0.0117030215 0.0043049518 0.0019953615 0.0111592783 0.0069502706 1.0964781961 
1.1481536215 0.0068135371 0.0118356250 0.0046167881 0.0021415267 0.0115939804 0.0061406338 1.1481536215 
1.2022644346 0.0067157761 0.0118010900 0.0043910196 0.0018460800 0.0118647052 0.0061236837 1.2022644346 
1.2589254118 0.0072662245 0.0119804727 0.0040997237 0.0019779452 0.0115820238 0.0070594833 1.2589254118 
1.3182567386 0.0069265641 0.0119283511 0.0041403817 0.0019502711 0.0113216132 0.0063950862 1.3182567386 
1.3803842646 0.0074908583 0.0118445539 0.0049500828 0.0023312875 0.0130946438 0.0076346527 1.3803842646 
1.4454397707 0.0070726235 0.0128685203 0.0041899832 0.0021254132 0.0121892537 0.0068819901 1.4454397707 
1.5135612484 0.0067338684 0.0125228366 0.0041634925 0.0024119548 0.0134096222 0.0063229174 1.5135612484 
1.5848931925 0.0067557264 0.0125440389 0.0045470266 0.0025791832 0.0114951490 0.0066093792 1.5848931925 
1.6595869074 0.0067567851 0.0121203904 0.0046683403 0.0016471117 0.0130194786 0.0065541792 1.6595869074 
1.7378008287 0.0067539293 0.0116411968 0.0042665213 0.0020665935 0.0117636156 0.0077552220 1.7378008287 
1.8197008586 0.0072405909 0.0123063436 0.0046751521 0.0019428353 0.0137863624 0.0083142208 1.8197008586 
1.9054607180 0.0081289563 0.0121622717 0.0044978983 0.0021577875 0.0124050944 0.0079458717 1.9054607180 
1.9952623150 0.0073085343 0.0127740405 0.0050336289 0.0024239461 0.0126253129 0.0073476810 1.9952623150 
2.0892961309 0.0069274032 0.0123173644 0.0043036856 0.0027295685 0.0156549033 0.0073212503 2.0892961309 
2.1877616239 0.0077588698 0.0137025229 0.0048536039 0.0021646094 0.0141022127 0.0078392597 2.1877616239 
2.2908676528 0.0069652088 0.0140754855 0.0045123880 0.0020082076 0.0151264744 0.0078253829 2.2908676528 
2.3988329190 0.0073426191 0.0145949083 0.0041622468 0.0021524278 0.0157081921 0.0078723280 2.3988329190 
2.5118864315 0.0080344772 0.0155492370 0.0047250678 0.0025012621 0.0165921127 0.0087547868 2.5118864315 
2.6302679919 0.0075148262 0.0127084230 0.0038894584 0.0021240778 0.0148897425 0.0087470143 2.6302679919 
2.7542287033 0.0077645326 0.0153289082 0.0046616977 0.0024128423 0.0180972955 0.0088042098 2.7542287033 
2.8840315031 0.0083432819 0.0144895621 0.0043480742 0.0029275480 0.0154547403 0.0085704284 2.8840315031 
3.0199517204 0.0087746765 0.0142746704 0.0044464545 0.0036355091 0.0174826412 0.0087811289 3.0199517204 
3.1622776602 0.0090940734 0.0162016367 0.0042270025 0.0036539995 0.0182661300 0.0089686113 3.1622776602 
3.3113112148 0.0088299094 0.0156826748 0.0042730532 0.0026905960 0.0201356264 0.0094058619 3.3113112148 
3.4673685045 0.0096181217 0.0164185327 0.0040934199 0.0038052737 0.0197540588 0.0095962620 3.4673685045 
3.6307805477 0.0114873167 0.0180502645 0.0042305260 0.0042137855 0.0212212413 0.0096327443 3.6307805477 
3.8018939632 0.0093344547 0.0193059425 0.0045519547 0.0033037699 0.0222188023 0.0106404847 3.8018939632 
3.9810717055 0.0120502374 0.0186964477 0.0041175547 0.0043572366 0.0226822644 0.0106523037 3.9810717055 
4.1686938347 0.0120482248 0.0187950834 0.0052383935 0.0050836325 0.0247762256 0.0111653408 4.1686938347 
4.3651583224 0.0127864010 0.0210991905 0.0044144302 0.0051413237 0.0253794703 0.0104645618 4.3651583224 
4.5708818961 0.0140644645 0.0218213045 0.0050621913 0.0064205522 0.0277127948 0.0111923967 4.5708818961 
4.7863009232 0.0157319801 0.0222395595 0.0045795519 0.0058671836 0.0303163053 0.0126109121 4.7863009232 
5.0118723363 0.0188470304 0.0234577170 0.0047413257 0.0093802955 0.0288374520 0.0126096122 5.0118723363 
5.2480746025 0.0200485902 0.0227885779 0.0044556189 0.0090281475 0.0304195195 0.0117756151 5.2480746025 
5.4954087386 0.0265939525 0.0243305051 0.0043752124 0.0104086269 0.0335488209 0.0121180039 5.4954087386 
5.7543993734 0.0292780422 0.0253736577 0.0051799427 0.0122927029 0.0362641837 0.0120425618 5.7543993734 
6.0255958607 0.0330939614 0.0286814833 0.0044925144 0.0147823005 0.0377592154 0.0129033022 6.0255958607 
6.3095734448 0.0388320162 0.0303358295 0.0046661335 0.0146705124 0.0397332652 0.0136741620 6.3095734448 
6.6069344801 0.0407428766 0.0311708596 0.0048388355 0.0198271116 0.0443823021 0.0143700351 6.6069344801 
6.9183097092 0.0510760033 0.0325048968 0.0048947019 0.0226685548 0.0517995519 0.0145894882 6.9183097092 
7.2443596007 0.0564100936 0.0357844727 0.0042543347 0.0247711281 0.0529159289 0.0156386575 7.2443596007 
7.5857757503 0.0654830811 0.0404931159 0.0044308876 0.0303134542 0.0532296891 0.0150988237 7.5857757503 
7.9432823472 0.0776145238 0.0406809224 0.0048731934 0.0333284851 0.0631033816 0.0162572018 7.9432823472 
8.3176377110 0.0839800436 0.0437454445 0.0046476812 0.0394554731 0.0627394879 0.0160654409 8.3176377110 
8.7096358996 0.1007767469 0.0493930258 0.0047048795 0.0476445644 0.0738076600 0.0168528005 8.7096358996 
9.1201083936 0.1155463540 0.0518287688 0.0047414870 0.0529354882 0.0795062268 0.0171003867 9.1201083936 
9.5499258602 0.1325053628 0.0559038317 0.0047706804 0.0621022042 0.0836920118 0.0176565043 9.5499258602 
10.0000000000 0.1667437901 0.0571203074 0.0046516350 0.0738849921 0.0901164004 0.0189538273 10.0000000000 
10.4712854805 0.1953213190 0.0607052014 0.0046066512 0.0864868544 0.0945331018 0.0178852712 10.4712854805 
10.9647819614 0.2124487190 0.0645009288 0.0048283008 0.1020959696 0.1036680501 0.0182106347 10.9647819614 
11.4815362150 0.2394785585 0.0705036179 0.0048337773 0.1170882036 0.1133154152 0.0205282794 11.4815362150 
12.0226443462 0.2608639560 0.0732345836 0.0045315689 0.1353667740 0.1245681208 0.0209477774 12.0226443462 
12.5892541179 0.3102486177 0.0786974543 0.0067091657 0.1556683332 0.1361373592 0.0206882317 12.5892541179 
13.1825673856 0.3498218085 0.0868511278 0.0052549364 0.1816810439 0.1468956629 0.0215429544 13.1825673856 
13.8038426460 0.3947471911 0.0958749099 0.0065508323 0.2044256016 0.1576700558 0.0220935284 13.8038426460 
14.4543977075 0.4241635081 0.0979132750 0.0080131987 0.2321195972 0.1767592364 0.0215906729 14.4543977075 
15.1356124844 0.4933119985 0.1025420486 0.0099432532 0.2696310200 0.1866750259 0.0238375894 15.1356124844 
15.8489319246 0.5251849029 0.1150983376 0.0124058646 0.3014370176 0.2069449525 0.0237364975 15.8489319246 
16.5958690744 0.5831402225 0.1205142782 0.0143455969 0.3401540700 0.2279609118 0.0248580347 16.5958690744 
17.3780082875 0.6096266450 0.1327493848 0.0172748383 0.3799269729 0.2476925932 0.0251018650 17.3780082875 
18.1970085861 0.6696220581 0.1410565814 0.0226529887 0.4287348293 0.2758079234 0.0271945695 18.1970085861 
19.0546071796 0.6853045264 0.1545443789 0.0281301351 0.4672447395 0.2907112821 0.0270017421 19.0546071796 
19.9526231497 0.7223418167 0.1594566768 0.0368849125 0.5146992876 0.3189163606 0.0273029176 19.9526231497 
20.8929613085 0.7300763930 0.1722282768 0.0458586765 0.5625918551 0.3545427287 0.0290008884 20.8929613085 
21.8776162395 0.7266087723 0.1846355319 0.0631250101 0.6090039510 0.3960505992 0.0285201544 21.8776162395 
22.9086765277 0.7060703932 0.1982553110 0.0809266478 0.6483248007 0.4151100545 0.0304823789 22.9086765277 
23.9883291902 0.6741548754 0.2090907784 0.1006116229 0.6797585125 0.4708673855 0.0323625962 23.9883291902 
25.1188643151 0.6285142491 0.2215962826 0.1286026438 0.7108132777 0.4963238813 0.0330007099 25.1188643151 
26.3026799190 0.5783551206 0.2302945199 0.1690484804 0.7306530315 0.5548548534 0.0340483635 26.3026799190 
27.5422870334 0.5117956131 0.2433561083 0.2101693666 0.7314604079 0.6015192435 0.0364329179 27.5422870334 
28.8403150313 0.4620160838 0.2606036868 0.2637351914 0.7380214711 0.6652406545 0.0365380153 28.8403150313 
30.1995172040 0.4079013665 0.2695908355 0.3164939522 0.7223464499 0.7352908577 0.0368733722 30.1995172040 
31.6227766017 0.3713161182 0.2862373541 0.3855881072 0.7013776028 0.7873774262 0.0384648841 31.6227766017 
33.1131121483 0.3607202555 0.3047157675 0.4587380722 0.6701447212 0.8443146594 0.0394466151 33.1131121483 
34.6736850453 0.3702999029 0.3142393653 0.5309383708 0.6273617771 0.9139803643 0.0410050627 34.6736850453 
36.3078054770 0.4097152859 0.3284278549 0.5971641970 0.5825400594 0.9708562534 0.0409412227 36.3078054770 
38.0189396321 0.4542588556 0.3406744605 0.6680106111 0.5314632920 1.0645597945 0.0416189509 38.0189396321 
39.8107170553 0.5126164284 0.3536901380 0.7162674871 0.4872332180 1.1372735948 0.0425087280 39.8107170553 
41.6869383470 0.5518835357 0.3675069821 0.7575361895 0.4454621306 1.1731346789 0.0465228540 41.6869383470 
43.6515832240 0.5686198561 0.3760369643 0.7716477901 0.4127662145 1.2427826843 0.0510861158 43.6515832240 
45.7088189615 0.5544261016 0.3990400181 0.7567222002 0.3918667296 1.2594460293 0.0528467876 45.7088189615 
47.8630092323 0.5114536504 0.4162382260 0.7148619132 0.3833000432 1.2640156642 0.0475240184 47.8630092323 
50.1187233627 0.4515155502 0.4259773570 0.6610121586 0.3864686261 1.2579187740 0.0532641413 50.1187233627 
52.4807460250 0.4088181786 0.4386044600 0.5905824696 0.4077652163 1.2486689474 0.0527811228 52.4807460250 
54.9540873858 0.4010823869 0.4532483431 0.5165609487 0.4375668340 1.2134090857 0.0579159324 54.9540873858 
57.5439937337 0.4310493471 0.4608686786 0.4508503780 0.4781268279 1.1431875410 0.0792312459 57.5439937337 
60.2559586074 0.4841862241 0.4737899156 0.4015109375 0.5256189772 1.0973486921 0.0602859941 60.2559586074 
63.0957344480 0.5314293021 0.4835080749 0.3710025401 0.5667793044 1.0372615234 0.0649898981 63.0957344480 
66.0693448008 0.5287226138 0.4941550300 0.3661621664 0.5902133726 0.9685640240 0.0673374869 66.0693448008 
69.1830970919 0.4802899903 0.5106786601 0.3896751199 0.5939697974 0.9143594244 0.0617024976 69.1830970919 
72.4435960075 0.4315241820 0.5127476199 0.4364081987 0.5758246651 0.8620288045 0.0889319425 72.4435960075 
75.8577575029 0.4217098634 0.5237231556 0.5012685201 0.5359447342 0.8130207497 0.0861774324 75.8577575029 
79.4328234724 0.4580265167 0.5324505821 0.5673533276 0.4892180193 0.7633868224 0.0859034899 79.4328234724 
83.1763771103 0.5092715148 0.5364320847 0.6167578224 0.4519090769 0.7260311744 0.0950382866 83.1763771103 
87.0963589956 0.5068332005 0.5429982402 0.6186037543 0.4326487229 0.6896891089 0.1178066567 87.0963589956 
91.2010839356 0.4554439541 0.5526535734 0.5800581803 0.4425008575 0.6621436876 0.1161358949 91.2010839356 
95.4992586021 0.4274033101 0.5565892215 0.5129784013 0.4762500973 0.6391806234 0.1377349104 95.4992586021 
100.0000000000 0.4631787135 0.5630131164 0.4507991495 0.5210684523 0.6129337452 0.1343523688 100.0000000000 


==> plots/Uniform_noise_small.txt <==
f mse_GP mse_LP mse_SG mse_MM mse_Butter mse_DWGP f_DWGP 
0.0100000000 0.0005350244 0.0009947354 0.0003542950 0.0001622590 0.0008988634 0.0002322576 0.0100000000 
0.0109647820 0.0005636078 0.0008745785 0.0003436047 0.0001469571 0.0009161499 0.0002416631 0.0109647820 
0.0114815362 0.0005688984 0.0009237774 0.0003602999 0.0001266837 0.0008769297 0.0001932747 0.0114815362 
0.0120226443 0.0004947593 0.0008913065 0.0003697820 0.0002077639 0.0009240431 0.0004291580 0.0120226443 
0.0125892541 0.0005492248 0.0009535879 0.0003746539 0.0001722664 0.0009039898 0.0003020356 0.0125892541 
0.0131825674 0.0005621429 0.0009516581 0.0004144842 0.0001434921 0.0008315783 0.0003191529 0.0131825674 
0.0138038426 0.0006159711 0.0009316990 0.0003453558 0.0001792700 0.0008917245 0.0002654327 0.0138038426 
0.0144543977 0.0006002211 0.0009750485 0.0003872198 0.0001493096 0.0009236335 0.0002266599 0.0144543977 
0.0151356125 0.0005571964 0.0009422470 0.0003897989 0.0001559990 0.0008505648 0.0002700804 0.0151356125 
0.0158489319 0.0006062053 0.0010021722 0.0003852371 0.0001874340 0.0009116731 0.0002225348 0.0158489319 
0.0165958691 0.0006139262 0.0008889031 0.0004101463 0.0001644987 0.0009319515 0.0002213774 0.0165958691 
0.0173780083 0.0006089968 0.0009628615 0.0003514398 0.0001322478 0.0008137805 0.0002723175 0.0173780083 
0.0181970086 0.0005592370 0.0009321138 0.0003746459 0.0001657879 0.0008681120 0.0002995675 0.0181970086 
0.0190546072 0.0005487627 0.0009336751 0.0003569912 0.0001739597 0.0009087236 0.0002957534 0.0190546072 
0.0199526231 0.0005102916 0.0009436033 0.0003880893 0.0001530928 0.0007559376 0.0002675444 0.0199526231 
0.0208929613 0.0004889505 0.0009370893 0.0003790711 0.0001935175 0.0008723462 0.0003268916 0.0208929613 
0.0218776162 0.0005334474 0.0009314837 0.0003776032 0.0001859463 0.0008439506 0.0002791468 0.0218776162 
0.0229086765 0.0006239042 0.0008941011 0.0004022816 0.0001709544 0.0008655732 0.0003230099 0.0229086765 
0.0239883292 0.0006617953 0.0008970352 0.0003757465 0.0001606255 0.0008145883 0.0003189470 0.0239883292 
0.0251188643 0.0005723327 0.0009479017 0.0003692668 0.0001940144 0.0008242842 0.0003666018 0.0251188643 
0.0263026799 0.0005609268 0.0008520486 0.0004165525 0.0001550456 0.0008849703 0.0002990900 0.0263026799 
0.0275422870 0.0005913810 0.0009332310 0.0003750753 0.0001864462 0.0008642512 0.0003311187 0.0275422870 
0.0288403150 0.0005999036 0.0009835082 0.0003971793 0.0001331338 0.0008472524 0.0003268283 0.0288403150 
0.0301995172 0.0005822878 0.0008675757 0.0003602187 0.0001742361 0.0008501504 0.0003519363 0.0301995172 
0.0316227766 0.0005155182 0.0009175568 0.0003592451 0.0001627513 0.0007385649 0.0003400176 0.0316227766 
0.0331131121 0.0005775390 0.0010049824 0.0003459601 0.0001760338 0.0008901689 0.0003260993 0.0331131121 
0.0346736850 0.0005414357 0.0009145972 0.0003993333 0.0001721297 0.0010029863 0.0003724582 0.0346736850 
0.0363078055 0.0006344960 0.0009079145 0.0004641115 0.0001931700 0.0008854366 0.0003679063 0.0363078055 
0.0380189396 0.0005233107 0.0008874709 0.0003296181 0.0001606859 0.0008815906 0.0003779648 0.0380189396 
0.0398107171 0.0005213871 0.0008814280 0.0003657788 0.0001405038 0.0008622556 0.0003277032 0.0398107171 
0.0416869383 0.0005996621 0.0009522044 0.0004029570 0.0001684569 0.0008696588 0.0004160710 0.0416869383 
0.0436515832 0.0004963414 0.0009387072 0.0003440792 0.0001564241 0.0008299247 0.0003359065 0.0436515832 
0.0457088190 0.0005740194 0.0009420110 0.0003443180 0.0001781422 0.0009286444 0.0003642094 0.0457088190 
0.0478630092 0.0004907543 0.0008683031 0.0004039986 0.0001617951 0.0009052225 0.0003543002 0.0478630092 
0.0501187234 0.0005807094 0.0008328284 0.0003751781 0.0001528951 0.0008364485 0.0003469658 0.0501187234 
0.0524807460 0.0004986183 0.0009298654 0.0003437549 0.0001620564 0.0008592848 0.0004152050 0.0524807460 
0.0549540874 0.0005730948 0.0009287986 0.0003138916 0.0001648501 0.0007993377 0.0003659051 0.0549540874 
0.0575439937 0.0005716849 0.0008958527 0.0003119219 0.0001579699 0.0008378799 0.0003863798 0.0575439937 
0.0602559586 0.0006030905 0.0009061188 0.0003924559 0.0001764234 0.0008642637 0.0003849356 0.0602559586 
0.0630957344 0.0006324586 0.0009975979 0.0002967551 0.0001763136 0.0008720962 0.0003935712 0.0630957344 
0.0660693448 0.0006299972 0.0009418715 0.0003689131 0.0001526808 0.0008401699 0.0003608931 0.0660693448 
0.0691830971 0.0005557547 0.0009103032 0.0003612780 0.0001412122 0.0008287481 0.0003832469 0.0691830971 
0.0724435960 0.0006927194 0.0009048749 0.0004125889 0.0002033339 0.0008602928 0.0003856694 0.0724435960 
0.0758577575 0.0006047980 0.0009036939 0.0003613930 0.0001801943 0.0008464330 0.0003753875 0.0758577575 
0.0794328235 0.0006518568 0.0009682943 0.0003749716 0.0001903322 0.0008960001 0.0003458519 0.0794328235 
0.0831763771 0.0005824293 0.0008958564 0.0003968605 0.0001663976 0.0009180605 0.0003783317 0.0831763771 
0.0870963590 0.0006242848 0.0008548132 0.0004223947 0.0001567344 0.0009018123 0.0003190309 0.0870963590 
0.0912010839 0.0006339675 0.0009194561 0.0003924170 0.0001715055 0.0008979489 0.0003784027 0.0912010839 
0.0954992586 0.0006157045 0.0008392138 0.0003561546 0.0001620283 0.0007883599 0.0004351361 0.0954992586 
0.1000000000 0.0006654115 0.0008535801 0.0003580391 0.0001996814 0.0008977681 0.0004554551 0.1000000000 
0.1047128548 0.0006818969 0.0009134977 0.0003537622 0.0001661232 0.0009438358 0.0003974657 0.1047128548 
0.1096478196 0.0006698263 0.0009740238 0.0003695451 0.0002010551 0.0008323385 0.0004483745 0.1096478196 
0.1148153621 0.0006087798 0.0009050420 0.0004223322 0.0001342357 0.0008880849 0.0004106935 0.1148153621 
0.1202264435 0.0005866832 0.0008996060 0.0003939958 0.0001740319 0.0008798482 0.0004155063 0.1202264435 
0.1258925412 0.0006074937 0.0009637884 0.0003941210 0.0001580765 0.0009393317 0.0004069543 0.1258925412 
0.1318256739 0.0007168346 0.0009225142 0.0003891135 0.0001781805 0.0008793200 0.0004327988 0.1318256739 
0.1380384265 0.0006312309 0.0009114020 0.0003603521 0.0001909467 0.0009131683 0.0004039600 0.1380384265 
0.1445439771 0.0006932234 0.0009687479 0.0003317262 0.0001721419 0.0008605548 0.0003559984 0.1445439771 
0.1513561248 0.0006679942 0.0008961827 0.0003594529 0.0001548934 0.0009052908 0.0004230624 0.1513561248 
0.1584893192 0.0006633042 0.0009521107 0.0003550724 0.0001614269 0.0008828762 0.0004790501 0.1584893192 
0.1659586907 0.0007245514 0.0009241879 0.0003794944 0.0001540284 0.0008271037 0.0004005709 0.1659586907 
0.1737800829 0.0007133435 0.0008620351 0.0003161914 0.0001513381 0.0008420172 0.0004338281 0.1737800829 
0.1819700859 0.0007608829 0.0010010347 0.0003155688 0.0001699545 0.0009268414 0.0004127413 0.1819700859 
0.1905460718 0.0006399865 0.0009130089 0.0003206766 0.0001814421 0.0008891831 0.0004181177 0.1905460718 
0.1995262315 0.0007783391 0.0009322031 0.0003881098 0.0001443073 0.0008923827 0.0004090987 0.1995262315 
0.2089296131 0.0007138014 0.0009949881 0.0003962889 0.0001614938 0.0010158643 0.0004595643 0.2089296131 
0.2187761624 0.0007184187 0.0009527535 0.0003464477 0.0001713686 0.0009877748 0.0003968102 0.2187761624 
0.2290867653 0.0008048753 0.0009893525 0.0003666580 0.0001947730 0.0009370127 0.0004776092 0.2290867653 
0.2398832919 0.0008035876 0.0008841436 0.0003279786 0.0001489291 0.0008612170 0.0004808214 0.2398832919 
0.2511886432 0.0007631280 0.0010317123 0.0003803227 0.0001809302 0.0008913224 0.0004889508 0.2511886432 
0.2630267992 0.0007582546 0.0009196717 0.0003990622 0.0001599732 0.0009532355 0.0005401043 0.2630267992 
0.2754228703 0.0008025992 0.0009564734 0.0003575967 0.0001738487 0.0008711570 0.0004202075 0.2754228703 
0.2884031503 0.0008600265 0.0009689956 0.0003742915 0.0001632013 0.0009873512 0.0004674510 0.2884031503 
0.3019951720 0.0007820034 0.0010031302 0.0003911853 0.0001480032 0.0009764497 0.0004937277 0.3019951720 
0.3162277660 0.0008402139 0.0009473832 0.0003666911 0.0002057820 0.0009466977 0.0005620015 0.3162277660 
0.3311311215 0.0008110274 0.0010004828 0.0003626093 0.0001706237 0.0009030707 0.0005202350 0.3311311215 
0.3467368505 0.0008070087 0.0008993017 0.0003540265 0.0001658024 0.0009273132 0.0005520220 0.3467368505 
0.3630780548 0.0008095790 0.0010430641 0.0004247655 0.0001816769 0.0009637582 0.0006224734 0.3630780548 
0.3801893963 0.0009325367 0.0010062944 0.0003612992 0.0001747221 0.0009040760 0.0005769363 0.3801893963 
0.3981071706 0.0008636803 0.0009599618 0.0003151600 0.0001754348 0.0008976318 0.0005392943 0.3981071706 
0.4168693835 0.0007495421 0.0009799701 0.0003628442 0.0001631587 0.0010017262 0.0006375040 0.4168693835 
0.4365158322 0.0007527638 0.0009820483 0.0003714881 0.0001539309 0.0009819485 0.0005527656 0.4365158322 
0.4570881896 0.0006975786 0.0009530213 0.0004273393 0.0002003821 0.0010356290 0.0005884114 0.4570881896 
0.4786300923 0.0008019155 0.0010455358 0.0003452014 0.0001647029 0.0010400856 0.0006671652 0.4786300923 
0.5011872336 0.0006722108 0.0010522344 0.0003470346 0.0001794092 0.0010653772 0.0006122995 0.5011872336 
0.5248074602 0.0007679145 0.0010811430 0.0003245963 0.0001568967 0.0010839089 0.0005723474 0.5248074602 
0.5495408739 0.0006181155 0.0011138204 0.0004218430 0.0001755539 0.0011760794 0.0005475837 0.5495408739 
0.5754399373 0.0007303925 0.0011218771 0.0003383590 0.0001996012 0.0011652796 0.0006091827 0.5754399373 
0.6025595861 0.0007247578 0.0011495689 0.0003661700 0.0001896187 0.0012081757 0.0005614601 0.6025595861 
0.6309573445 0.0007602759 0.0011443609 0.0003478196 0.0002076276 0.0011322881 0.0005727223 0.6309573445 
0.6606934480 0.0007728863 0.0011253986 0.0003482590 0.0001630419 0.0012232512 0.0005465015 0.6606934480 
0.6918309709 0.0008564275 0.0012841969 0.0003659426 0.0001753477 0.0013178804 0.0006005999 0.6918309709 
0.7244359601 0.0007290690 0.0011889511 0.0004033619 0.0001680084 0.0012965388 0.0005533793 0.7244359601 
0.7585775750 0.0007365113 0.0011855864 0.0003610451 0.0001596748 0.0013695969 0.0005894388 0.7585775750 
0.7943282347 0.0008128074 0.0012693884 0.0004123877 0.0001412406 0.0012347663 0.0006282243 0.7943282347 
0.8317637711 0.0008264371 0.0012891484 0.0003998881 0.0001708629 0.0013789731 0.0006113592 0.8317637711 
0.8709635900 0.0008352367 0.0012546676 0.0003423714 0.0002042764 0.0013141399 0.0006881632 0.8709635900 
0.9120108394 0.0007726429 0.0012402044 0.0003647355 0.0001706312 0.0014895467 0.0006114132 0.9120108394 
0.9549925860 0.0007696411 0.0013434868 0.0003629245 0.0002220443 0.0016445961 0.0006437048 0.9549925860 
1.0000000000 0.0007600821 0.0013363825 0.0004305699 0.0001918071 0.0017152946 0.0006222664 1.0000000000 
1.0471285481 0.0006631534 0.0014106478 0.0003334302 0.0002279289 0.0017230189 0.0006508267 1.0471285481 
1.0964781961 0.0008072916 0.0014905688 0.0003659327 0.0002717391 0.0019745976 0.0006529450 1.0964781961 
1.1481536215 0.0007630444 0.0015456312 0.0003677580 0.0002457513 0.0022109483 0.0006321765 1.1481536215 
1.2022644346 0.0008078527 0.0016576978 0.0003534416 0.0002339538 0.0019571344 0.0007223136 1.2022644346 
1.2589254118 0.0007780826 0.0017513154 0.0003644406 0.0001996720 0.0018771873 0.0007370412 1.2589254118 
1.3182567386 0.0006879537 0.0018676151 0.0003709357 0.0001762700 0.0020188636 0.0007039254 1.3182567386 
1.3803842646 0.0007731259 0.0016851708 0.0003065409 0.0002645636 0.0021781880 0.0007114359 1.3803842646 
1.4454397707 0.0007963037 0.0018149528 0.0003798670 0.0003319616 0.0021748121 0.0006687610 1.4454397707 
1.5135612484 0.0008275722 0.0021677788 0.0003732731 0.0003642109 0.0026466515 0.0007142442 1.5135612484 
1.5848931925 0.0008852583 0.0020374508 0.0003462368 0.0003531721 0.0028379897 0.0007943247 1.5848931925 
1.6595869074 0.0008694821 0.0023256761 0.0003697955 0.0002750694 0.0031466544 0.0007460147 1.6595869074 
1.7378008287 0.0009300129 0.0024185834 0.0003359891 0.0002459245 0.0031956025 0.0007846240 1.7378008287 
1.8197008586 0.0009319913 0.0025125714 0.0003331200 0.0002849898 0.0034197506 0.0007564652 1.8197008586 
1.9054607180 0.0009244888 0.0024675020 0.0004006144 0.0004642654 0.0033005623 0.0007440348 1.9054607180 
1.9952623150 0.0009242707 0.0028347727 0.0003850776 0.0004635121 0.0036976476 0.0008386688 1.9952623150 
2.0892961309 0.0011161535 0.0030767351 0.0003763275 0.0005073198 0.0043774041 0.0008358114 2.0892961309 
2.1877616239 0.0010336708 0.0032589821 0.0003624016 0.0003899150 0.0048194145 0.0008797616 2.1877616239 
2.2908676528 0.0012178212 0.0035132720 0.0003605750 0.0004442415 0.0051508990 0.0008296746 2.2908676528 
2.3988329190 0.0012204685 0.0033113848 0.0003623432 0.0006457278 0.0055066732 0.0008630534 2.3988329190 
2.5118864315 0.0014558607 0.0040536440 0.0003245869 0.0009136706 0.0056644470 0.0008418033 2.5118864315 
2.6302679919 0.0015670448 0.0039450584 0.0003982938 0.0008203926 0.0059742508 0.0010007624 2.6302679919 
2.7542287033 0.0017271848 0.0046646578 0.0003778105 0.0008911560 0.0068130285 0.0009602430 2.7542287033 
2.8840315031 0.0020849478 0.0047759997 0.0004059398 0.0009075396 0.0075135072 0.0009842624 2.8840315031 
3.0199517204 0.0023871359 0.0053528897 0.0003902707 0.0015588710 0.0080214058 0.0009968625 3.0199517204 
3.1622776602 0.0028854501 0.0056422435 0.0004224756 0.0013372084 0.0084571095 0.0010036998 3.1622776602 
3.3113112148 0.0029328548 0.0059308981 0.0003966547 0.0012530531 0.0089806451 0.0010559855 3.3113112148 
3.4673685045 0.0036763959 0.0067859682 0.0003605540 0.0019097744 0.0098777325 0.0010946222 3.4673685045 
3.6307805477 0.0041356743 0.0071448085 0.0004102156 0.0023332601 0.0110621911 0.0011436707 3.6307805477 
3.8018939632 0.0046343339 0.0076159855 0.0004305922 0.0021184090 0.0114622234 0.0011863462 3.8018939632 
3.9810717055 0.0057855698 0.0084977669 0.0003682246 0.0028804930 0.0135198604 0.0011898046 3.9810717055 
4.1686938347 0.0069848027 0.0096496804 0.0004253092 0.0034859138 0.0143988250 0.0011987111 4.1686938347 
4.3651583224 0.0079994851 0.0102407880 0.0003714218 0.0033791245 0.0160752770 0.0013094845 4.3651583224 
4.5708818961 0.0093669494 0.0114709444 0.0003563631 0.0050446205 0.0177128486 0.0013102561 4.5708818961 
4.7863009232 0.0110138178 0.0116327701 0.0003569128 0.0045538085 0.0183810072 0.0013528817 4.7863009232 
5.0118723363 0.0136839916 0.0131632620 0.0004339403 0.0070290533 0.0207298488 0.0013409702 5.0118723363 
5.2480746025 0.0151813459 0.0139350638 0.0004028848 0.0072149148 0.0214878025 0.0014758575 5.2480746025 
5.4954087386 0.0187806631 0.0151741919 0.0003742225 0.0088026536 0.0245569082 0.0016492529 5.4954087386 
5.7543993734 0.0221030711 0.0166266223 0.0003665889 0.0100230663 0.0277811409 0.0015757109 5.7543993734 
6.0255958607 0.0269849832 0.0189339638 0.0003860410 0.0128247207 0.0294924400 0.0016448701 6.0255958607 
6.3095734448 0.0310430693 0.0197825451 0.0003832942 0.0131644160 0.0317192432 0.0016363418 6.3095734448 
6.6069344801 0.0371738843 0.0225547844 0.0003656273 0.0176610182 0.0362151643 0.0017466464 6.6069344801 
6.9183097092 0.0428355619 0.0233022883 0.0003690385 0.0190008446 0.0386543466 0.0016963991 6.9183097092 
7.2443596007 0.0494523480 0.0252137046 0.0004234459 0.0226077941 0.0433011368 0.0018563898 7.2443596007 
7.5857757503 0.0603819713 0.0280089220 0.0004206075 0.0278529416 0.0472747731 0.0018792394 7.5857757503 
7.9432823472 0.0707378592 0.0297400259 0.0004845523 0.0303102058 0.0497628040 0.0019171881 7.9432823472 
8.3176377110 0.0836356833 0.0327118885 0.0004021350 0.0364649607 0.0547384738 0.0020318981 8.3176377110 
8.7096358996 0.0982498281 0.0372393016 0.0004976536 0.0446787181 0.0620267326 0.0020940345 8.7096358996 
9.1201083936 0.1128909171 0.0406927843 0.0005054582 0.0544334137 0.0674537055 0.0021886523 9.1201083936 
9.5499258602 0.1311050442 0.0420095894 0.0005534854 0.0625997989 0.0728645361 0.0021576489 9.5499258602 
10.0000000000 0.1540299907 0.0464181132 0.0005647697 0.0720831960 0.0790197151 0.0023286764 10.0000000000 
10.4712854805 0.1761105427 0.0503247072 0.0006488414 0.0832948902 0.0876070927 0.0024868683 10.4712854805 
10.9647819614 0.1994854057 0.0547636380 0.0007874104 0.0978271827 0.0957208545 0.0025200341 10.9647819614 
11.4815362150 0.2309751316 0.0596683234 0.0010120387 0.1139172140 0.1033230047 0.0025561335 11.4815362150 
12.0226443462 0.2673015916 0.0654681446 0.0013036609 0.1327147387 0.1145002302 0.0027461892 12.0226443462 
12.5892541179 0.3021138598 0.0709007112 0.0017733592 0.1565647837 0.1254201969 0.0028508306 12.5892541179 
13.1825673856 0.3403937734 0.0772659822 0.0020992371 0.1815261861 0.1390723901 0.0030082328 13.1825673856 
13.8038426460 0.3854395655 0.0824171598 0.0028320579 0.2046869754 0.1494232643 0.0029690427 13.8038426460 
14.4543977075 0.4230885534 0.0891631208 0.0037948521 0.2312391181 0.1646198650 0.0031275424 14.4543977075 
15.1356124844 0.4781547324 0.0955379291 0.0052937188 0.2674832853 0.1832816860 0.0033665411 15.1356124844 
15.8489319246 0.5184971612 0.1035447260 0.0068114054 0.3006462763 0.1968812392 0.0033987797 15.8489319246 
16.5958690744 0.5713970506 0.1107602849 0.0097932990 0.3390753025 0.2182656267 0.0034505448 16.5958690744 
17.3780082875 0.6125059543 0.1210220994 0.0135577362 0.3787626415 0.2374489173 0.0035241080 17.3780082875 
18.1970085861 0.6570618524 0.1311379908 0.0177524936 0.4260877379 0.2623476876 0.0037904973 18.1970085861 
19.0546071796 0.6864021351 0.1394715150 0.0235528171 0.4664772957 0.2868866591 0.0038804696 19.0546071796 
19.9526231497 0.7052225090 0.1513655235 0.0323957551 0.5121105761 0.3160774745 0.0039642350 19.9526231497 
20.8929613085 0.7214576335 0.1588120149 0.0434076356 0.5611714058 0.3460890401 0.0040344995 20.8929613085 
21.8776162395 0.7200630527 0.1708245510 0.0576796079 0.6061221439 0.3770107025 0.0043390600 21.8776162395 
22.9086765277 0.7021784500 0.1836873838 0.0759352669 0.6463169741 0.4154598064 0.0044306725 22.9086765277 
23.9883291902 0.6674084050 0.1954264260 0.0972465578 0.6776062805 0.4485757788 0.0043389228 23.9883291902 
25.1188643151 0.6248282724 0.2101292750 0.1250477306 0.7049219481 0.5002122606 0.0046016481 25.1188643151 
26.3026799190 0.5709282894 0.2206836729 0.1632086430 0.7281902617 0.5437898710 0.0046811539 26.3026799190 
27.5422870334 0.5078562994 0.2337856287 0.2043213484 0.7322735010 0.6005406756 0.0049492932 27.5422870334 
28.8403150313 0.4520468329 0.2474273012 0.2578382564 0.7373043742 0.6570605906 0.0050812899 28.8403150313 
30.1995172040 0.4012850278 0.2657959636 0.3115777752 0.7227419306 0.7166830409 0.0052062684 30.1995172040 
31.6227766017 0.3649814687 0.2757711210 0.3811382394 0.6998305187 0.7771826394 0.0055214960 31.6227766017 
33.1131121483 0.3509733357 0.2902304241 0.4544905497 0.6656831102 0.8471455444 0.0057161415 33.1131121483 
34.6736850453 0.3634758452 0.3042526552 0.5260141430 0.6255011594 0.9122745076 0.0057371105 34.6736850453 
36.3078054770 0.3980151386 0.3176502493 0.5928467780 0.5802515545 0.9824416013 0.0059730440 36.3078054770 
38.0189396321 0.4495147365 0.3325331564 0.6625912101 0.5299242415 1.0471889448 0.0059465513 38.0189396321 
39.8107170553 0.5074366177 0.3468813017 0.7135480175 0.4859382976 1.1106655058 0.0061269247 39.8107170553 
41.6869383470 0.5497209886 0.3629777545 0.7539007625 0.4446311287 1.1682229798 0.0067388995 41.6869383470 
43.6515832240 0.5650737826 0.3754355794 0.7654611824 0.4116980025 1.2094880742 0.0066921503 43.6515832240 
45.7088189615 0.5487905063 0.3884388002 0.7511715333 0.3894511608 1.2383052786 0.0074164822 45.7088189615 
47.8630092323 0.5037648104 0.4022044594 0.7127624333 0.3804066369 1.2501775235 0.0096231691 47.8630092323 
50.1187233627 0.4461615726 0.4164790088 0.6563311563 0.3847044726 1.2465261675 0.0097735437 50.1187233627 
52.4807460250 0.4034129496 0.4260530836 0.5862160076 0.4043934966 1.2267999425 0.0101721864 52.4807460250 
54.9540873858 0.3946134592 0.4397582717 0.5121876438 0.4360806828 1.1915270609 0.0116568550 54.9540873858 
57.5439937337 0.4255025746 0.4484678048 0.4461212058 0.4766930466 1.1397249503 0.0129651703 57.5439937337 
60.2559586074 0.4821945873 0.4627770445 0.3975801489 0.5242875287 1.0885486566 0.0111409218 60.2559586074 
63.0957344480 0.5233941754 0.4746556465 0.3671872306 0.5644477076 1.0270000153 0.0111093224 63.0957344480 
66.0693448008 0.5215897223 0.4816349028 0.3626773041 0.5890545689 0.9638726418 0.0141033790 66.0693448008 
69.1830970919 0.4760884961 0.4922792375 0.3853056587 0.5929736621 0.9039750875 0.0114024304 69.1830970919 
72.4435960075 0.4253922833 0.5024704860 0.4325348258 0.5739165589 0.8536092258 0.0475860958 72.4435960075 
75.8577575029 0.4140030856 0.5114202480 0.4968942232 0.5342747125 0.8016227275 0.0304398948 75.8577575029 
79.4328234724 0.4542523991 0.5187922173 0.5625627805 0.4873976868 0.7564292547 0.0218399046 79.4328234724 
83.1763771103 0.5042945843 0.5285738012 0.6105289559 0.4499240636 0.7171838403 0.0368637776 83.1763771103 
87.0963589956 0.5019630258 0.5345030904 0.6135873894 0.4313183063 0.6808602837 0.0619438294 87.0963589956 
91.2010839356 0.4507456715 0.5397266561 0.5756117313 0.4408999177 0.6526921128 0.0414907334 91.2010839356 
95.4992586021 0.4215238711 0.5461073023 0.5087560776 0.4741248652 0.6272468844 0.0826624571 95.4992586021 
100.0000000000 0.4580585536 0.5517923749 0.4459858067 0.5190725267 0.6050163235 0.1114692810 100.0000000000 


==> plots/filteredSignal.txt <==
tfull Xfull Xfilt 
0.0000000000 0.0000000000 0.0000000000 
0.0020000000 0.3870070842 0.0134683175 
0.0030000000 0.5613989350 0.0300096298 
0.0040000000 0.7137004621 0.0560580942 
0.0050000000 0.8379187970 0.0934964086 
0.0060000000 0.9291661085 0.1430511187 
0.0070000000 0.9838519326 0.2037474396 
0.0080000000 0.9998244526 0.2727113041 
0.0090000000 0.9764551707 0.3453835541 
0.0100000000 0.9146636378 0.4160878575 
0.0110000000 0.8168812710 0.4787966879 
0.0120000000 0.6869556803 0.5279072459 
0.0130000000 0.5299992700 0.5588729220 
0.0140000000 0.3521880723 0.5686067986 
0.0150000000 0.1605187285 0.5556457692 
0.0160000000 -0.0374668202 0.5201136016 
0.0170000000 -0.2339780978 0.4635429395 
0.0180000000 -0.4212826392 0.3886161693 
0.0190000000 -0.5920102524 0.2988733973 
0.0200000000 -0.7394430261 0.1984208969 
0.0210000000 -0.8577796709 0.0916601546 
0.0220000000 -0.9423637925 -0.0169521075 
0.0230000000 -0.9898671148 -0.1231088375 
0.0240000000 -0.9984204436 -0.2228219791 
0.0250000000 -0.9676872162 -0.3125575031 
0.0260000000 -0.8988767455 -0.3893381841 
0.0270000000 -0.7946966349 -0.4508163857 
0.0280000000 -0.6592462371 -0.4953191296 
0.0290000000 -0.4978553505 -0.5218676909 
0.0300000000 -0.3168744984 -0.5301739489 
0.0310000000 -0.1234250436 -0.5206157592 
0.0320000000 0.0748810273 -0.4941936811 
0.0330000000 0.2702406265 -0.4524714784 
0.0340000000 0.4549666057 -0.3975029002 
0.0350000000 0.6217902361 -0.3317473158 
0.0360000000 0.7641472231 -0.2579768272 
0.0370000000 0.8764360028 -0.1791775027 
0.0380000000 0.9542381568 -0.0984473720 
0.0390000000 0.9944922707 -0.0188937985 
0.0400000000 0.9956143970 0.0564671948 
0.0410000000 0.9575603815 0.1248071246 
0.0420000000 0.8818276006 0.1835743132 
0.0430000000 0.7713960415 0.2305738394 
0.0440000000 0.6306110436 0.2640358904 
0.0450000000 0.4650123149 0.2826703487 
0.0460000000 0.2811159517 0.2857055993 
0.0470000000 0.0861580384 0.2729097276 
0.0480000000 -0.1121900824 0.2445924854 
0.0490000000 -0.3061236683 0.2015866035 
0.0500000000 -0.4880116829 0.1452071516 
0.0510000000 -0.6506970674 0.0831139857 
0.0520000000 -0.7877783620 0.0177503917 
0.0530000000 -0.8938615946 -0.0483116573 
0.0540000000 -0.9647725269 -0.1124727049 
0.0550000000 -0.9977209052 -0.1722080967 
0.0560000000 -0.9914102533 -0.2251673221 
0.0570000000 -0.9460888873 -0.2692665040 
0.0580000000 -0.8635401443 -0.3027703964 
0.0590000000 -0.7470122110 -0.3243606644 
0.0600000000 -0.6010903111 -0.3331877587 
0.0610000000 -0.4315162832 -0.3289043448 
0.0620000000 -0.2449626463 -0.3116789692 
0.0630000000 -0.0487700453 -0.2821894285 
0.0640000000 0.1493415939 -0.2415960978 
0.0650000000 0.3415768342 -0.1914962724 
0.0660000000 0.5203714668 -0.1338613159 
0.0670000000 0.6786901537 -0.0709590893 
0.0680000000 0.8103032588 -0.0052647140 
0.0690000000 0.9100319763 0.0606368209 
0.0700000000 0.9739521098 0.1241523751 
0.0710000000 0.9995484845 0.1827826936 
0.0720000000 0.9858139162 0.2342207490 
0.0730000000 0.9332888424 0.2764425201 
0.0740000000 0.8440400570 0.3077866348 
0.0750000000 0.7215793844 0.3270197426 
0.0760000000 0.5707254942 0.3333850455 
0.0770000000 0.3974142922 0.3266320770 
0.0780000000 0.2084653507 0.3070265578 
0.0790000000 0.0113135666 0.2753399397 
0.0800000000 -0.1862833917 0.2328190503 
0.0810000000 -0.3765503389 0.1811370317 
0.0820000000 -0.5520005163 0.1223275046 
0.0830000000 -0.7057301855 0.0587045481 
0.0840000000 -0.8316902827 -0.0072283566 
0.0850000000 -0.9249244404 -0.0728768349 
0.0860000000 -0.9817640149 -0.1356577037 
0.0870000000 -0.9999724423 -0.1931006169 
0.0880000000 -0.9788332445 -0.2429452701 
0.0890000000 -0.9191782215 -0.2832303403 
0.0900000000 -0.8233547216 -0.3123706622 
0.0910000000 -0.6951332759 -0.3292196015 
0.0920000000 -0.5395592328 -0.3331141744 
0.0930000000 -0.3627542301 -0.3239011343 
0.0940000000 -0.1716753165 -0.3019430026 
0.0950000000 0.0261587992 -0.2681038034 
0.0960000000 0.2229636000 -0.2237150654 
0.0970000000 0.4109950708 -0.1705234283 
0.0980000000 0.5828544159 -0.1106219143 
0.0990000000 0.7317791918 -0.0463675708 
0.1000000000 0.8519094008 0.0197112768 
0.1010000000 0.9385180743 0.0850145111 
0.1020000000 0.9881972725 0.1469725342 
0.1030000000 0.9989921832 0.2031473776 
0.1040000000 0.9704780406 0.2513286339 
0.1050000000 0.9037768394 0.2896204327 
0.1060000000 0.8015131858 0.3165160412 
0.1070000000 0.6677110226 0.3309571520 
0.1080000000 0.5076352923 0.3323755259 
0.1090000000 0.3275847683 0.3207153517 
0.1100000000 0.1346442063 0.2964354423 
0.1110000000 -0.0635944314 0.2604911807 
0.1120000000 -0.2593307103 0.2142969273 
0.1130000000 -0.4448626604 0.1596703664 
0.1140000000 -0.6128898389 0.0987609826 
0.1150000000 -0.7568005931 0.0339654815 
0.1160000000 -0.8709322205 -0.0321665174 
0.1170000000 -0.9507937888 -0.0970328053 
0.1180000000 -0.9932428485 -0.1580809776 
0.1190000000 -0.9966090837 -0.2129088674 
0.1200000000 -0.9607600376 -0.2593590680 
0.1210000000 -0.8871063237 -0.2956038240 
0.1220000000 -0.7785461206 -0.3202169509 
0.1230000000 -0.6393511324 -0.3322299540 
0.1240000000 -0.4749985021 -0.3311701371 
0.1250000000 -0.2919552937 -0.3170792027 
0.1260000000 -0.0974240212 -0.2905116108 
0.1270000000 0.1009407608 -0.2525127619 
0.1280000000 0.2953336541 -0.2045778616 
0.1290000000 0.4781055492 -0.1485930865 
0.1300000000 0.6420646079 -0.0867613652 
0.1310000000 0.7807592528 -0.0215156961 
0.1320000000 0.8887320286 0.0445765879 
0.1330000000 0.9617343459 0.1089148407 
0.1340000000 0.9968936577 0.1689674350 
0.1350000000 0.9928264904 0.2223713788 
0.1360000000 0.9496928819 0.2670252958 
0.1370000000 0.8691900839 0.3011721119 
0.1380000000 0.7544857777 0.3234681941 
0.1390000000 0.6100934298 0.3330362203 
0.1400000000 0.4416946926 0.3294997009 
0.1410000000 0.2559158393 0.3129977935 
0.1420000000 0.0600670279 0.2841798268 
0.1430000000 -0.1381453435 0.2441797506 
0.1440000000 -0.3309218740 0.1945715163 
0.1450000000 -0.5106770557 0.1373071439 
0.1460000000 -0.6703377542 0.0746399126 
0.1470000000 -0.8036215271 0.0090356971 
0.1480000000 -0.9052838299 -0.0569240615 
0.1490000000 -0.9713243821 -0.1206439317 
0.1500000000 -0.9991445733 -0.1796166189 
0.1510000000 -0.9876497149 -0.2315216239 
0.1520000000 -0.9372921146 -0.2743165517 
0.1530000000 -0.8500532791 -0.3063174772 
0.1540000000 -0.7293659439 -0.3262652053 
0.1550000000 -0.5799790000 -0.3333748185 
0.1560000000 -0.4077706309 -0.3273665628 
0.1570000000 -0.2195170136 -0.3084768553 
0.1580000000 -0.0226256851 -0.2774489816 
0.1590000000 0.1751559349 -0.2355038485 
0.1600000000 0.3660453949 -0.1842919428 
0.1610000000 0.5425314409 -0.1258283870 
0.1620000000 0.6976695749 -0.0624136466 
0.1630000000 0.8253553113 0.0034569904 
0.1640000000 0.9205643812 0.0691915992 
0.1650000000 0.9795504307 0.1322036079 
0.1660000000 0.9999924347 0.1900135751 
0.1670000000 0.9810860267 0.2403467535 
0.1680000000 0.9235751496 0.2812225972 
0.1690000000 0.8297227822 0.3110326945 
0.1700000000 0.7032218939 0.3286040567 
0.1710000000 0.5490501315 0.3332452734 
0.1720000000 0.3732739550 0.3247737185 
0.1730000000 0.1828099299 0.3035227368 
0.1740000000 -0.0148474299 0.2703285272 
0.1750000000 -0.2119205626 0.2264972388 
0.1760000000 -0.4006548945 0.1737535764 
0.1770000000 -0.5736239734 0.1141729349 
0.1780000000 -0.7240216891 0.0500997358 
0.1790000000 -0.8459300857 -0.0159448233 
0.1800000000 -0.9345522249 -0.0813619742 
0.1810000000 -0.9864009400 -0.1435776363 
0.1820000000 -0.9994360510 -0.2001437038 
0.1830000000 -0.9731446430 -0.2488343747 
0.1840000000 -0.9085612491 -0.2877337342 
0.1850000000 -0.8082271424 -0.3153111424 
0.1860000000 -0.6760903406 -0.3304814641 
0.1870000000 -0.5173502563 -0.3326477666 
0.1880000000 -0.3382531070 -0.3217248088 
0.1890000000 -0.1458461344 -0.2981423949 
0.1900000000 0.0522996954 -0.2628284624 
0.1910000000 0.2483875996 -0.2171725691 
0.1920000000 0.4347017723 -0.1629712155 
0.1930000000 0.6039109912 -0.1023571548 
0.1940000000 0.7493570919 -0.0377154722 
0.1950000000 0.8653169580 0.0284102656 
0.1960000000 0.9472277184 0.0934180961 
0.1970000000 0.9918662903 0.1547500451 
0.1980000000 0.9974762037 0.2099927795 
0.1990000000 0.9638367155 0.2569725690 
0.2000000000 0.8922714963 0.2938408195 


==> plots/nominal_low_pass.txt <==
f amp04_GP amp04_LP phase04_GP phase04_LP mse04_GP mse04_LP amp01_GP amp01_LP phase01_GP phase01_LP mse01_GP mse01_LP amp001_GP amp001_LP phase001_GP phase001_LP mse001_GP mse001_LP 
0.0100000000 0.9844955612 0.9999996898 -0.0001304537 -0.0003141376 0.0000016897 0.0000000981 0.9803388631 0.9999996312 -0.0001274079 -0.0003141318 0.0000024098 0.0000000982 0.9485444336 0.9999998235 -0.0000353594 -0.0003141481 0.0000156542 0.0000000981 
0.0109647820 0.9844972094 0.9999999215 -0.0001430300 -0.0003444653 0.0000020296 0.0000001178 0.9803385004 0.9999998699 -0.0001396569 -0.0003444587 0.0000028951 0.0000001179 0.9485449665 0.9999996091 -0.0000388358 -0.0003444370 0.0000188083 0.0000001178 
0.0114815362 0.9844984672 0.9999999574 -0.0001498070 -0.0003607043 0.0000022243 0.0000001291 0.9803388530 0.9999999056 -0.0001462687 -0.0003607022 0.0000031732 0.0000001292 0.9485441051 0.9999998425 -0.0000405748 -0.0003606937 0.0000206152 0.0000001291 
0.0120226443 0.9844995160 0.9999995493 -0.0001568676 -0.0003776634 0.0000024375 0.0000001415 0.9803389091 0.9999998106 -0.0001531606 -0.0003776888 0.0000034778 0.0000001416 0.9485443841 0.9999997929 -0.0000425170 -0.0003776876 0.0000225949 0.0000001415 
0.0125892541 0.9845006679 1.0000004003 -0.0001642583 -0.0003955338 0.0000026709 0.0000001550 0.9803388803 0.9999999777 -0.0001603677 -0.0003955107 0.0000038114 0.0000001551 0.9485441297 0.9999996711 -0.0000444960 -0.0003954757 0.0000247638 0.0000001550 
0.0131825674 0.9845020020 0.9999998874 -0.0001720063 -0.0004141414 0.0000029266 0.0000001698 0.9803390144 0.9999998135 -0.0001679316 -0.0004141296 0.0000041769 0.0000001699 0.9485443779 0.9999999459 -0.0000466154 -0.0004141416 0.0000271397 0.0000001698 
0.0138038426 0.9845036944 0.9999996355 -0.0001801452 -0.0004336247 0.0000032065 0.0000001860 0.9803391379 0.9999996951 -0.0001758501 -0.0004336341 0.0000045772 0.0000001862 0.9485445035 0.9999999020 -0.0000488280 -0.0004336577 0.0000297422 0.0000001860 
0.0144543977 0.9845050464 1.0000003026 -0.0001886165 -0.0004541491 0.0000035130 0.0000002037 0.9803390510 0.9999999275 -0.0001841156 -0.0004540980 0.0000050156 0.0000002039 0.9485433565 1.0000003036 -0.0000510116 -0.0004541497 0.0000325925 0.0000002037 
0.0151356125 0.9845067450 0.9999997628 -0.0001975095 -0.0004754823 0.0000038484 0.0000002231 0.9803393778 0.9999997630 -0.0001928199 -0.0004754812 0.0000054956 0.0000002233 0.9485448870 0.9999997759 -0.0000535818 -0.0004754825 0.0000357139 0.0000002231 
0.0158489319 0.9845088737 0.9999998529 -0.0002068567 -0.0004979029 0.0000042155 0.0000002443 0.9803395150 0.9999996759 -0.0002019116 -0.0004978796 0.0000060211 0.0000002446 0.9485444065 0.9999997477 -0.0000560503 -0.0004978898 0.0000391319 0.0000002443 
0.0165958691 0.9845110346 0.9999997966 -0.0002166278 -0.0005213632 0.0000046171 0.0000002675 0.9803395682 0.9999997671 -0.0002114180 -0.0005213586 0.0000065965 0.0000002679 0.9485446390 0.9999997109 -0.0000587213 -0.0005213502 0.0000428740 0.0000002675 
0.0173780083 0.9845132909 0.9999997605 -0.0002268443 -0.0005459296 0.0000050565 0.0000002929 0.9803397147 0.9999998325 -0.0002213812 -0.0005459420 0.0000072261 0.0000002933 0.9485444028 0.9999998025 -0.0000614567 -0.0005459354 0.0000469705 0.0000002929 
0.0181970086 0.9845157892 0.9999997938 -0.0002375465 -0.0005716628 0.0000055371 0.0000003206 0.9803398950 0.9999998012 -0.0002318213 -0.0005716661 0.0000079152 0.0000003211 0.9485443630 0.9999998948 -0.0000643460 -0.0005716786 0.0000514541 0.0000003206 
0.0190546072 0.9845187461 0.9999998231 -0.0002487879 -0.0005986132 0.0000060625 0.0000003509 0.9803400437 0.9999998022 -0.0002427439 -0.0005986096 0.0000086692 0.0000003514 0.9485444477 0.9999998216 -0.0000673924 -0.0005986129 0.0000563607 0.0000003509 
0.0199526231 0.9845218155 0.9999997024 -0.0002605448 -0.0006268070 0.0000066369 0.0000003840 0.9803400767 0.9999997620 -0.0002541605 -0.0006268174 0.0000094939 0.0000003846 0.9485449694 0.9999998270 -0.0000706504 -0.0006268281 0.0000617291 0.0000003840 
0.0208929613 0.9845249937 0.9999997656 -0.0002728211 -0.0006563597 0.0000072646 0.0000004201 0.9803403761 0.9999997677 -0.0002661564 -0.0006563629 0.0000103959 0.0000004209 0.9485443676 0.9999996531 -0.0000738789 -0.0006563411 0.0000676016 0.0000004201 
0.0218776162 0.9845286888 0.9999997040 -0.0002857216 -0.0006872861 0.0000079504 0.0000004595 0.9803408310 0.9999997254 -0.0002787319 -0.0006872880 0.0000113821 0.0000004604 0.9485443457 0.9999996557 -0.0000773561 -0.0006872776 0.0000740239 0.0000004595 
0.0229086765 0.9845329459 0.9999998430 -0.0002992637 -0.0007197074 0.0000086992 0.0000005025 0.9803409489 0.9999997905 -0.0002918617 -0.0007196975 0.0000124601 0.0000005036 0.9485443915 0.9999998324 -0.0000810097 -0.0007197058 0.0000810458 0.0000005025 
0.0239883292 0.9845393850 0.9999996309 -0.0003138247 -0.0007535870 0.0000095167 0.0000005493 0.9803412703 0.9999996943 -0.0003056389 -0.0007536007 0.0000136380 0.0000005507 0.9485444041 0.9999996305 -0.0000848302 -0.0007535869 0.0000887211 0.0000005493 
0.0251188643 0.9845422182 0.9999996726 -0.0003282347 -0.0007891172 0.0000104087 0.0000006004 0.9803458711 0.9999996495 -0.0003209833 -0.0007891135 0.0000149247 0.0000006021 0.9485445172 0.9999997333 -0.0000888518 -0.0007891288 0.0000971081 0.0000006004 
0.0263026799 0.9845476832 0.9999996938 -0.0003437952 -0.0008263156 0.0000113816 0.0000006560 0.9803417148 0.9999996085 -0.0003350803 -0.0008262965 0.0000163298 0.0000006580 0.9485447802 0.9999996847 -0.0000931016 -0.0008263138 0.0001062698 0.0000006560 
0.0275422870 0.9845536682 0.9999995121 -0.0003601046 -0.0008652237 0.0000124421 0.0000007165 0.9803421176 0.9999996959 -0.0003508861 -0.0008652639 0.0000178634 0.0000007190 0.9485445586 0.9999995186 -0.0000974325 -0.0008652249 0.0001162739 0.0000007165 
0.0288403150 0.9845598731 0.9999994870 -0.0003771031 -0.0009059994 0.0000135974 0.0000007823 0.9803425094 0.9999996958 -0.0003674264 -0.0009060510 0.0000195367 0.0000007853 0.9485431207 0.9999996359 -0.0001017813 -0.0009060380 0.0001271936 0.0000007823 
0.0301995172 0.9845671986 0.9999996844 -0.0003950500 -0.0009487585 0.0000148552 0.0000008538 0.9803428555 0.9999997276 -0.0003847259 -0.0009487696 0.0000213615 0.0000008574 0.9485444640 0.9999996251 -0.0001068070 -0.0009487408 0.0001391073 0.0000008538 
0.0316227766 0.9845746476 0.9999992859 -0.0004137040 -0.0009933741 0.0000162237 0.0000009315 0.9803433700 0.9999995734 -0.0004028760 -0.0009934522 0.0000233503 0.0000009357 0.9485443773 0.9999994564 -0.0001118077 -0.0009934159 0.0001520992 0.0000009315 
0.0331131121 0.9845831657 0.9999994849 -0.0004333441 -0.0010402561 0.0000177114 0.0000010157 0.9803438794 0.9999995320 -0.0004218676 -0.0010402721 0.0000255167 0.0000010207 0.9485445107 0.9999995365 -0.0001171183 -0.0010402678 0.0001662591 0.0000010157 
0.0346736850 0.9845923746 0.9999994821 -0.0004538933 -0.0010892928 0.0000193274 0.0000011069 0.9803444353 0.9999995096 -0.0004417534 -0.0010892960 0.0000278750 0.0000011129 0.9485444704 0.9999994793 -0.0001226236 -0.0010892921 0.0001816831 0.0000011069 
0.0363078055 0.9846026845 0.9999994446 -0.0004755007 -0.0011406329 0.0000210810 0.0000012056 0.9803450098 0.9999995053 -0.0004625693 -0.0011406511 0.0000304403 0.0000012129 0.9485444594 0.9999994989 -0.0001283960 -0.0011406507 0.0001984730 0.0000012056 
0.0380189396 0.9846137700 0.9999993538 -0.0004980732 -0.0011943769 0.0000229820 0.0000013123 0.9803456847 0.9999993953 -0.0004843787 -0.0011943890 0.0000332287 0.0000013210 0.9485444202 0.9999993529 -0.0001344333 -0.0011943766 0.0002167367 0.0000013123 
0.0398107171 0.9846260033 0.9999993840 -0.0005217712 -0.0012506935 0.0000250405 0.0000014274 0.9803463126 0.9999993545 -0.0005071762 -0.0012506815 0.0000362568 0.0000014378 0.9485445339 0.9999994517 -0.0001408044 -0.0012507179 0.0002365878 0.0000014274 
0.0416869383 0.9846397161 0.9999993057 -0.0005467273 -0.0013096303 0.0000272665 0.0000015514 0.9803470417 0.9999993122 -0.0005310613 -0.0013096328 0.0000395422 0.0000015639 0.9485445150 0.9999992940 -0.0001474294 -0.0013096263 0.0002581456 0.0000015514 
0.0436515832 0.9846541527 0.9999991936 -0.0005726809 -0.0013713340 0.0000296705 0.0000016848 0.9803480894 0.9999992581 -0.0005561599 -0.0013713582 0.0000431029 0.0000016997 0.9485445655 0.9999991696 -0.0001543935 -0.0013713258 0.0002815342 0.0000016848 
0.0457088190 0.9846702579 0.9999991287 -0.0006000069 -0.0014359688 0.0000322626 0.0000018280 0.9803490307 0.9999991463 -0.0005823705 -0.0014359749 0.0000469575 0.0000018458 0.9485446908 0.9999991044 -0.0001617126 -0.0014359565 0.0003068823 0.0000018280 
0.0478630092 0.9846879605 0.9999991075 -0.0006286749 -0.0015036590 0.0000350526 0.0000019814 0.9803500632 0.9999990689 -0.0006098181 -0.0015036489 0.0000511249 0.0000020027 0.9485445225 0.9999990766 -0.0001692603 -0.0015036547 0.0003343220 0.0000019814 
0.0501187234 0.9847073673 0.9999989788 -0.0006587556 -0.0015745119 0.0000380499 0.0000021454 0.9803514410 0.9999989883 -0.0006386745 -0.0015745180 0.0000556241 0.0000021707 0.9485449717 0.9999998194 -0.0001774342 -0.0015748450 0.0003639873 0.0000021454 
0.0524807460 0.9847286225 0.9999989138 -0.0006903125 -0.0016487307 0.0000412632 0.0000023201 0.9803524461 0.9999990171 -0.0006686590 -0.0016487775 0.0000604736 0.0000023503 0.9485453216 0.9999992647 -0.0001859482 -0.0016488731 0.0003960130 0.0000023201 
0.0549540874 0.9847519304 0.9999987753 -0.0007234343 -0.0017264171 0.0000446997 0.0000025058 0.9803540861 0.9999987728 -0.0007002880 -0.0017264158 0.0000656919 0.0000025418 0.9485455698 0.9999987430 -0.0001948188 -0.0017264023 0.0004305321 0.0000025058 
0.0575439937 0.9847774738 0.9999986575 -0.0007581994 -0.0018077852 0.0000483652 0.0000027026 0.9803553336 0.9999986949 -0.0007331928 -0.0018077987 0.0000712958 0.0000027455 0.9485447359 0.9999987092 -0.0002035734 -0.0018078174 0.0004676736 0.0000027026 
0.0602559586 0.9848055374 0.9999985288 -0.0007947248 -0.0018929751 0.0000522635 0.0000029103 0.9803569720 0.9999985818 -0.0007677500 -0.0018930068 0.0000773010 0.0000029614 0.9485446702 0.9999985513 -0.0002131177 -0.0018929872 0.0005075588 0.0000029103 
0.0630957344 0.9848361866 0.9999983363 -0.0008330376 -0.0019821498 0.0000563954 0.0000031288 0.9803588290 0.9999983792 -0.0008039694 -0.0019821818 0.0000837208 0.0000031896 0.9485446491 0.9999984096 -0.0002232799 -0.0019821986 0.0005502979 0.0000031288 
0.0660693448 0.9848699659 0.9999982213 -0.0008733730 -0.0020755979 0.0000607587 0.0000033576 0.9803608092 0.9999982569 -0.0008418734 -0.0020756201 0.0000905654 0.0000034298 0.9485447071 0.9999982750 -0.0002336670 -0.0020756266 0.0005959848 0.0000033576 
0.0691830971 0.9849066292 0.9999980946 -0.0009155476 -0.0021734382 0.0000653468 0.0000035962 0.9803631365 0.9999980826 -0.0008816463 -0.0021734336 0.0000978411 0.0000036817 0.9485447070 0.9999980912 -0.0002446678 -0.0021734455 0.0006446919 0.0000035962 
0.0724435960 0.9849471899 0.9999980569 -0.0009602180 -0.0022758824 0.0000701484 0.0000038435 0.9803654064 0.9999979187 -0.0009231409 -0.0022758776 0.0001055492 0.0000039449 0.9485458672 0.9999980986 -0.0002571071 -0.0022759915 0.0006964633 0.0000038435 
0.0758577575 0.9849917680 0.9999977170 -0.0010070214 -0.0023831319 0.0000751460 0.0000040986 0.9803687915 0.9999977436 -0.0009671611 -0.0023831360 0.0001136848 0.0000042185 0.9485460245 0.9999977154 -0.0002685282 -0.0023831343 0.0007513073 0.0000040986 
0.0794328235 0.9850404252 0.9999974704 -0.0010562571 -0.0024954262 0.0000803152 0.0000043600 0.9803708789 0.9999975494 -0.0010122485 -0.0024954782 0.0001222352 0.0000045016 0.9485448462 0.9999975212 -0.0002809455 -0.0024954631 0.0008091877 0.0000043600 
0.0831763771 0.9850938392 0.9999972414 -0.0011081493 -0.0026130371 0.0000856238 0.0000046261 0.9803740619 0.9999972351 -0.0010599920 -0.0026130367 0.0001311789 0.0000047930 0.9485448477 0.9999972457 -0.0002941592 -0.0026130458 0.0008700138 0.0000046261 
0.0870963590 0.9851521997 0.9999969837 -0.0011625846 -0.0027361536 0.0000910301 0.0000048950 0.9803775319 0.9999969973 -0.0011100126 -0.0027362055 0.0001404832 0.0000050914 0.9485460277 0.9999969988 -0.0003092351 -0.0027362085 0.0009336298 0.0000048950 
0.0912010839 0.9852163829 0.9999966928 -0.0012201286 -0.0028651426 0.0000964823 0.0000051647 0.9803812884 0.9999967034 -0.0011623359 -0.0028651555 0.0001501030 0.0000053954 0.9485450403 0.9999967241 -0.0003226305 -0.0028651704 0.0009998025 0.0000051647 
0.0954992586 0.9852866980 0.9999964224 -0.0012807420 -0.0030002231 0.0001019174 0.0000054332 0.9803854263 0.9999963807 -0.0012171477 -0.0030001758 0.0001599787 0.0000057034 0.9485452366 0.9999964233 -0.0003379831 -0.0030002248 0.0010682090 0.0000054332 
0.1000000000 0.9853637633 0.9999960308 -0.0013446576 -0.0031415644 0.0001072602 0.0000056985 0.9803899747 0.9999960543 -0.0012745577 -0.0031415923 0.0001700345 0.0000060142 0.9485450961 0.9999960348 -0.0003537023 -0.0031415679 0.0011384233 0.0000056985 
0.1047128548 0.9854482334 0.9999956746 -0.0014120989 -0.0032896497 0.0001124228 0.0000059588 0.9803951633 0.9999956978 -0.0013349068 -0.0032896773 0.0001801764 0.0000063268 0.9485451655 0.9999956859 -0.0003704594 -0.0032896615 0.0012099036 0.0000059588 
0.1096478196 0.9855408118 0.9999952749 -0.0014832980 -0.0034446471 0.0001173047 0.0000062132 0.9804006926 0.9999952337 -0.0013979323 -0.0034446562 0.0001902912 0.0000066406 0.9485453122 0.9999952471 -0.0003878932 -0.0034446762 0.0012819796 0.0000062132 
0.1148153621 0.9856423410 0.9999947927 -0.0015586057 -0.0036070193 0.0001217928 0.0000064615 0.9804065059 0.9999947935 -0.0014636759 -0.0036070197 0.0002002449 0.0000069564 0.9485452800 0.9999947782 -0.0004060811 -0.0036070002 0.0013538425 0.0000064615 
0.1202264435 0.9857535836 0.9999942921 -0.0016381265 -0.0037770103 0.0001257632 0.0000067052 0.9804131159 0.9999942812 -0.0015327825 -0.0037770053 0.0002098828 0.0000072762 0.9485453633 0.9999942914 -0.0004252205 -0.0037770099 0.0014245373 0.0000067052 
0.1258925412 0.9858755602 0.9999937362 -0.0017225104 -0.0039550093 0.0001290831 0.0000069480 0.9804202800 0.9999937307 -0.0016050510 -0.0039550007 0.0002190296 0.0000076041 0.9485454669 0.9999937377 -0.0004452803 -0.0039550121 0.0014929603 0.0000069480 
0.1318256739 0.9860092071 0.9999931239 -0.0018117746 -0.0041413912 0.0001316147 0.0000071965 0.9804282460 0.9999931334 -0.0016809024 -0.0041414037 0.0002274918 0.0000079471 0.9485456635 0.9999931319 -0.0004664505 -0.0041414057 0.0015578633 0.0000071965 
0.1380384265 0.9861557148 0.9999924571 -0.0019064867 -0.0043365566 0.0001332196 0.0000074612 0.9804368881 0.9999924720 -0.0017601963 -0.0043365886 0.0002350604 0.0000083157 0.9485457294 0.9999925087 -0.0004883481 -0.0043366354 0.0016178664 0.0000074612 
0.1445439771 0.9863162855 0.9999917392 -0.0020070296 -0.0045409418 0.0001337663 0.0000077574 0.9804463963 0.9999917457 -0.0018433017 -0.0045409686 0.0002415171 0.0000087250 0.9485457840 0.9999917393 -0.0005112342 -0.0045409413 0.0016714831 0.0000077574 
0.1513561248 0.9864922340 0.9999909499 -0.0021138279 -0.0047549624 0.0001331379 0.0000081065 0.9804568334 0.9999909508 -0.0019303515 -0.0047549516 0.0002466420 0.0000091959 0.9485459209 0.9999909468 -0.0005353405 -0.0047549575 0.0017171597 0.0000081065 
0.1584893192 0.9866850982 0.9999900793 -0.0022276314 -0.0049790536 0.0001312425 0.0000085366 0.9804682778 0.9999900776 -0.0020215518 -0.0049790475 0.0002502244 0.0000097556 0.9485460490 0.9999900860 -0.0005594587 -0.0049790673 0.0017533328 0.0000085366 
0.1659586907 0.9868963917 0.9999891162 -0.0023487003 -0.0052136925 0.0001280246 0.0000090839 0.9804808589 0.9999891216 -0.0021171908 -0.0052137030 0.0002520764 0.0000104386 0.9485462338 0.9999891213 -0.0005870101 -0.0052137130 0.0017785059 0.0000090839 
0.1737800829 0.9871279441 0.9999880732 -0.0024779181 -0.0054594070 0.0001234772 0.0000097929 0.9804945870 0.9999880751 -0.0022171469 -0.0054594202 0.0002520505 0.0000112874 0.9485463923 0.9999880762 -0.0006146404 -0.0054594221 0.0017913485 0.0000097929 
0.1819700859 0.9873816882 0.9999869210 -0.0026160474 -0.0057167145 0.0001176540 0.0000107162 0.9805096690 0.9999869217 -0.0023219712 -0.0057167056 0.0002500584 0.0000123519 0.9485465837 0.9999869189 -0.0006436225 -0.0057167058 0.0017908169 0.0000107162 
0.1905460718 0.9876595935 0.9999856709 -0.0027636211 -0.0059861848 0.0001106797 0.0000119134 0.9805262014 0.9999856584 -0.0024317779 -0.0059861221 0.0002460932 0.0000136889 0.9485468271 0.9999856635 -0.0006741814 -0.0059861308 0.0017762938 0.0000119134 
0.1995262315 0.9879641121 0.9999842827 -0.0029217735 -0.0062682381 0.0001027564 0.0000134489 0.9805443357 0.9999842757 -0.0025468203 -0.0062682431 0.0002402510 0.0000153595 0.9485470207 0.9999842864 -0.0007057229 -0.0062682543 0.0017477428 0.0000134489 
0.2089296131 0.9882976742 0.9999827607 -0.0030915511 -0.0065636328 0.0000941641 0.0000153877 0.9805642193 0.9999827621 -0.0026673472 -0.0065636483 0.0002327516 0.0000174255 0.9485472685 0.9999827638 -0.0007389754 -0.0065636404 0.0017058643 0.0000153877 
0.2187761624 0.9886630093 0.9999811019 -0.0032740669 -0.0068729937 0.0000852526 0.0000177889 0.9805860125 0.9999811005 -0.0027936265 -0.0068729697 0.0002239530 0.0000199434 0.9485475559 0.9999810981 -0.0007740733 -0.0068729707 0.0016522396 0.0000177889 
0.2290867653 0.9890631459 0.9999792807 -0.0034705290 -0.0071968762 0.0000764215 0.0000206975 0.9806099116 0.9999792762 -0.0029259453 -0.0071968805 0.0002143579 0.0000229569 0.9485478366 0.9999792693 -0.0008102730 -0.0071969363 0.0015894372 0.0000206975 
0.2398832919 0.9895013409 0.9999772800 -0.0036824172 -0.0075360551 0.0000680879 0.0000241341 0.9806361150 0.9999772822 -0.0030646043 -0.0075360684 0.0002046052 0.0000264873 0.9485479850 0.9999772766 -0.0008502444 -0.0075360476 0.0015210543 0.0000241341 
0.2511886432 0.9899811313 0.9999750910 -0.0039114082 -0.0078912088 0.0000606408 0.0000280830 0.9806648380 0.9999750917 -0.0032099008 -0.0078912018 0.0001954424 0.0000305225 0.9485485175 0.9999750839 -0.0008888543 -0.0078912074 0.0014516563 0.0000280830 
0.2630267992 0.9905064359 0.9999726816 -0.0041592518 -0.0082630993 0.0000543851 0.0000324813 0.9806963376 0.9999726875 -0.0033621782 -0.0082630921 0.0001876745 0.0000350070 0.9485489306 0.9999726865 -0.0009303409 -0.0082631161 0.0013865790 0.0000324813 
0.2754228703 0.9910814405 0.9999700534 -0.0044280164 -0.0086525086 0.0000494841 0.0000372104 0.9807308653 0.9999700491 -0.0035217775 -0.0086525106 0.0001820858 0.0000398338 0.9485493920 0.9999700478 -0.0009748376 -0.0086525072 0.0013315602 0.0000372104 
0.2884031503 0.9917107708 0.9999671572 -0.0047200768 -0.0090602700 0.0000459092 0.0000420942 0.9807687176 0.9999671602 -0.0036890661 -0.0090602771 0.0001793373 0.0000448434 0.9485498234 0.9999671577 -0.0010200790 -0.0090602744 0.0012921835 0.0000420942 
0.3019951720 0.9923994487 0.9999639956 -0.0050380349 -0.0094872543 0.0000434172 0.0000469096 0.9808102235 0.9999639919 -0.0038644388 -0.0094872505 0.0001798454 0.0000498328 0.9485503750 0.9999639903 -0.0010681589 -0.0094872471 0.0012731417 0.0000469096 
0.3162277660 0.9931529072 0.9999605158 -0.0053848526 -0.0099343521 0.0000415721 0.0000514126 0.9808557226 0.9999605187 -0.0040483010 -0.0099343518 0.0001836581 0.0000545796 0.9485509150 0.9999605238 -0.0011185106 -0.0099343519 0.0012773744 0.0000514126 
0.3311311215 0.9939770678 0.9999567074 -0.0057638777 -0.0104025157 0.0000398299 0.0000553840 0.9809056052 0.9999567065 -0.0042410724 -0.0104025111 0.0001903529 0.0000588848 0.9485515565 0.9999567133 -0.0011713043 -0.0104025174 0.0013051856 0.0000553840 
0.3467368505 0.9948783741 0.9999525353 -0.0061788890 -0.0108927439 0.0000376947 0.0000586968 0.9809603554 0.9999525392 -0.0044436487 -0.0108927487 0.0001989896 0.0000626344 0.9485522271 0.9999525312 -0.0012264127 -0.0108927437 0.0013535187 0.0000586968 
0.3630780548 0.9958637819 0.9999479665 -0.0066341444 -0.0114061108 0.0000349341 0.0000613958 0.9810202383 0.9999479721 -0.0046552528 -0.0114061280 0.0002081545 0.0000658729 0.9485529713 0.9999479539 -0.0012842075 -0.0114060767 0.0014156223 0.0000613958 
0.3801893963 0.9969408502 0.9999429345 -0.0071344642 -0.0119435939 0.0000318091 0.0000637759 0.9810859578 0.9999429375 -0.0048776587 -0.0119435922 0.0002161274 0.0000688760 0.9485537948 0.9999429365 -0.0013447257 -0.0119435903 0.0014813690 0.0000637759 
0.3981071706 0.9981177416 0.9999374347 -0.0076853275 -0.0125064392 0.0000292442 0.0000664301 0.9811580039 0.9999374282 -0.0051109929 -0.0125064317 0.0002211850 0.0000721942 0.9485546984 0.9999374332 -0.0014081119 -0.0125064390 0.0015384530 0.0000664301 
0.4168693835 0.9994033074 0.9999313988 -0.0082929077 -0.0130958137 0.0000288316 0.0000702296 0.9812369717 0.9999313959 -0.0053558252 -0.0130957945 0.0002220151 0.0000766350 0.9485556933 0.9999314029 -0.0014745118 -0.0130958258 0.0015745537 0.0000702296 
0.4365158322 1.0008070304 0.9999247820 -0.0089641206 -0.0137129284 0.0000325760 0.0000761990 0.9813235464 0.9999247758 -0.0056127975 -0.0137129274 0.0002181625 0.0000831469 0.9485567770 0.9999247836 -0.0015439749 -0.0137129302 0.0015802872 0.0000761990 
0.4570881896 1.0023391722 0.9999175207 -0.0097067983 -0.0143591412 0.0000423562 0.0000852633 0.9814184337 0.9999175232 -0.0058825349 -0.0143591402 0.0002103724 0.0000925866 0.9485579694 0.9999175279 -0.0016168152 -0.0143591483 0.0015523889 0.0000852633 
0.4786300923 1.0040107861 0.9999095691 -0.0105298755 -0.0150357969 0.0000592246 0.0000978904 0.9815224455 0.9999095658 -0.0061657695 -0.0150357881 0.0002006560 0.0001053879 0.9485592717 0.9999095701 -0.0016930370 -0.0150357987 0.0014961624 0.0000978904 
0.5011872336 1.0058336847 0.9999008425 -0.0114433084 -0.0157443225 0.0000828710 0.0001137209 0.9816364540 0.9999008444 -0.0064632243 -0.0157443228 0.0001919209 0.0001212208 0.9485606831 0.9999008429 -0.0017728464 -0.0157443239 0.0014259546 0.0001137209 
0.5248074602 1.0078205208 0.9998912814 -0.0124584103 -0.0164862470 0.0001117414 0.0001313626 0.9817614098 0.9998912783 -0.0067757312 -0.0164862346 0.0001871179 0.0001388007 0.9485622715 0.9998912800 -0.0018562996 -0.0164862346 0.0013625422 0.0001313626 
0.5495408739 1.0099848237 0.9998807908 -0.0135878216 -0.0172630976 0.0001442559 0.0001485716 0.9818983594 0.9998807920 -0.0071041217 -0.0172630955 0.0001880648 0.0001560561 0.9485639906 0.9998807958 -0.0019437586 -0.0172630953 0.0013270723 0.0001485716 
0.5754399373 1.0123409518 0.9998692928 -0.0148458278 -0.0180765555 0.0001811180 0.0001629939 0.9820484466 0.9998693008 -0.0074493328 -0.0180765627 0.0001943771 0.0001708124 0.9485658858 0.9998692959 -0.0020347276 -0.0180765569 0.0013326927 0.0001629939 
0.6025595861 1.0149041917 0.9998566844 -0.0162484527 -0.0189283376 0.0002277892 0.0001734110 0.9822129298 0.9998566925 -0.0078123257 -0.0189283370 0.0002031248 0.0001819423 0.9485679483 0.9998566913 -0.0021313064 -0.0189283391 0.0013768929 0.0001734110 
0.6309573445 1.0176906539 0.9998428684 -0.0178136667 -0.0198202306 0.0002951745 0.0001810391 0.9823931693 0.9998428706 -0.0081941942 -0.0198202396 0.0002097566 0.0001905642 0.9485702014 0.9998428704 -0.0022317741 -0.0198202435 0.0014389419 0.0001810391 
0.6606934480 1.0207173317 0.9998277132 -0.0195616250 -0.0207541493 0.0003963472 0.0001900117 0.9825906862 0.9998277156 -0.0085960891 -0.0207541508 0.0002103067 0.0002004876 0.9485727021 0.9998277089 -0.0023369552 -0.0207541467 0.0014862670 0.0001900117 
0.6918309709 1.0240019965 0.9998110985 -0.0215148488 -0.0217320438 0.0005389960 0.0002061052 0.9828070959 0.9998110913 -0.0090192237 -0.0217320471 0.0002039949 0.0002170369 0.9485754292 0.9998110939 -0.0024470844 -0.0217320406 0.0014899757 0.0002061052 
0.7244359601 1.0275631737 0.9997928762 -0.0236984743 -0.0227559829 0.0007176136 0.0002334844 0.9830442089 0.9997928796 -0.0094649639 -0.0227559961 0.0001945052 0.0002440459 0.9485784181 0.9997928794 -0.0025624256 -0.0227559948 0.0014433832 0.0002334844 
0.7585775750 1.0314200470 0.9997728959 -0.0261405318 -0.0238281710 0.0009140388 0.0002708686 0.9833039828 0.9997728994 -0.0099347480 -0.0238281635 0.0001883239 0.0002803192 0.9485816996 0.9997728984 -0.0026831978 -0.0238281701 0.0013715583 0.0002708686 
0.7943282347 1.0355923068 0.9997509993 -0.0288721598 -0.0249508304 0.0011140109 0.0003102632 0.9835885368 0.9997509950 -0.0104301672 -0.0249508228 0.0001902092 0.0003184602 0.9485852852 0.9997510003 -0.0028098621 -0.0249508249 0.0013203729 0.0003102632 
0.8317637711 1.0401000015 0.9997269867 -0.0319278826 -0.0261263519 0.0013349037 0.0003413327 0.9839002614 0.9997269838 -0.0109529147 -0.0261263463 0.0001986801 0.0003489088 0.9485892285 0.9997269874 -0.0029420990 -0.0261263482 0.0013250544 0.0003413327 
0.8709635900 1.0449633289 0.9997006547 -0.0353459286 -0.0273572199 0.0016389976 0.0003607163 0.9842416648 0.9997006538 -0.0115048769 -0.0273572084 0.0002060541 0.0003685410 0.9485935527 0.9997006547 -0.0030807703 -0.0273572199 0.0013777410 0.0003607163 
0.9120108394 1.0502023609 0.9996717884 -0.0391684464 -0.0286460195 0.0020993856 0.0003790445 0.9846155544 0.9996717898 -0.0120881068 -0.0286460208 0.0002050358 0.0003871463 0.9485982935 0.9996717907 -0.0032259657 -0.0286460266 0.0014255114 0.0003790445 
0.9549925860 1.0558367149 0.9996401449 -0.0434418099 -0.0299954989 0.0027227336 0.0004154003 0.9850249728 0.9996401449 -0.0127048348 -0.0299954950 0.0001970447 0.0004223160 0.9486035718 0.9996401430 -0.0033780487 -0.0299955065 0.0014142125 0.0004154003 
1.0000000000 1.0618851505 0.9996054427 -0.0482168581 -0.0314084849 0.0034094140 0.0004779059 0.9854732314 0.9996054488 -0.0133575206 -0.0314084819 0.0001924812 0.0004815222 0.9486091884 0.9996054447 -0.0035372656 -0.0314084873 0.0013474034 0.0004779059 
1.0471285481 1.0683651090 0.9995674100 -0.0535491515 -0.0328879732 0.0040564530 0.0005485964 0.9859639560 0.9995674038 -0.0140488272 -0.0328879669 0.0001990483 0.0005481557 0.9486154368 0.9995674072 -0.0037040107 -0.0328879776 0.0012938207 0.0005485964 
1.0964781961 1.0752921179 0.9995256984 -0.0594991742 -0.0344370778 0.0047607999 0.0005986007 0.9865010852 0.9995256987 -0.0147817537 -0.0344370679 0.0002102848 0.0005955428 0.9486222840 0.9995256987 -0.0038786044 -0.0344370779 0.0013121884 0.0005986007 
1.1481536215 1.0826791459 0.9994799742 -0.0661325829 -0.0360590509 0.0058346495 0.0006289485 0.9870889077 0.9994799763 -0.0155595472 -0.0360590472 0.0002127690 0.0006246200 0.9486298145 0.9994799804 -0.0040614967 -0.0360590509 0.0013681631 0.0006289485 
1.2022644346 1.0905357949 0.9994298539 -0.0735202728 -0.0377573289 0.0074194034 0.0006820910 0.9877320802 0.9994298519 -0.0163857653 -0.0377573269 0.0002074608 0.0006745727 0.9486380349 0.9994298464 -0.0042528840 -0.0377573265 0.0013688578 0.0006820910 
1.2589254118 1.0988674034 0.9993748942 -0.0817385312 -0.0395354679 0.0091433222 0.0007835425 0.9884356888 0.9993748931 -0.0172645059 -0.0395354647 0.0002113742 0.0007689681 0.9486470673 0.9993748910 -0.0044534096 -0.0395354679 0.0013024324 0.0007835425 
1.3182567386 1.1076740156 0.9993146452 -0.0908690613 -0.0413972198 0.0106473646 0.0008870601 0.9892052326 0.9993146471 -0.0182000626 -0.0413972160 0.0002281047 0.0008651527 0.9486569737 0.9993146475 -0.0046632993 -0.0413972186 0.0012722575 0.0008870601 
1.3803842646 1.1169492103 0.9992486066 -0.1009989733 -0.0433464940 0.0125173982 0.0009435704 0.9900466839 0.9992485990 -0.0191973682 -0.0433464887 0.0002379929 0.0009178917 0.9486678407 0.9992486021 -0.0048831476 -0.0433464894 0.0013226455 0.0009435704 
1.4454397707 1.1266787576 0.9991762010 -0.1122206556 -0.0453873791 0.0156053550 0.0010098568 0.9909665194 0.9991761997 -0.0202618353 -0.0453873700 0.0002386161 0.0009797125 0.9486797530 0.9991762013 -0.0051133544 -0.0453873792 0.0013420836 0.0010098568 
1.5135612484 1.1368391209 0.9990968302 -0.1246316186 -0.0475241532 0.0191503475 0.0011542279 0.9919717434 0.9990968348 -0.0213994838 -0.0475241528 0.0002554281 0.0011138321 0.9486928119 0.9990968309 -0.0053544330 -0.0475241547 0.0012809474 0.0011542279 
1.5848931925 1.1473958379 0.9990098272 -0.1383342444 -0.0497612948 0.0220517546 0.0012904140 0.9930699325 0.9990098228 -0.0226170229 -0.0497612900 0.0002827073 0.0012408282 0.9487071346 0.9990098225 -0.0056068796 -0.0497613005 0.0012724642 0.0012904140 
1.6595869074 1.1583016727 0.9989144468 -0.1534353628 -0.0521034844 0.0260821669 0.0013590305 0.9942692864 0.9989144537 -0.0239218874 -0.0521034807 0.0002944779 0.0013061675 0.9487228483 0.9989144465 -0.0058712461 -0.0521034845 0.0013293326 0.0013590305 
1.7378008287 1.1694946367 0.9988099091 -0.1700458458 -0.0545556264 0.0323778413 0.0015058127 0.9955786003 0.9988099067 -0.0253223950 -0.0545556170 0.0003192786 0.0014447509 0.9487400710 0.9988099038 -0.0061480769 -0.0545556228 0.0013006021 0.0015058127 
1.8197008586 1.1808958639 0.9986953124 -0.1882799653 -0.0571228136 0.0377694354 0.0017072365 0.9970073520 0.9986953151 -0.0268278099 -0.0571228084 0.0003652039 0.0016353070 0.9487589652 0.9986953130 -0.0064379668 -0.0571228141 0.0012708130 0.0017072365 
1.9054607180 1.1924073180 0.9985697096 -0.2082548418 -0.0598104187 0.0436709891 0.0018021798 0.9985657385 0.9985697122 -0.0284484001 -0.0598104137 0.0003924046 0.0017296152 0.9487796824 0.9985697134 -0.0067415535 -0.0598104194 0.0013301271 0.0018021798 
1.9952623150 1.2039093304 0.9984320470 -0.2300894978 -0.0626240099 0.0537188556 0.0019918177 1.0002646529 0.9984320509 -0.0301957267 -0.0626240108 0.0004462083 0.0019139732 0.9488023941 0.9984320518 -0.0070594740 -0.0626240110 0.0013041649 0.0019918177 
2.0892961309 1.2152581737 0.9982811699 -0.2539040537 -0.0655694492 0.0619484372 0.0022270439 1.0021157555 0.9982811744 -0.0320825792 -0.0655694437 0.0005151615 0.0021436622 0.9488273132 0.9982811699 -0.0073924032 -0.0655694487 0.0012988024 0.0022270439 
2.1877616239 1.2262833911 0.9981158081 -0.2798185968 -0.0686528058 0.0722737967 0.0023443933 1.0041314604 0.9981158099 -0.0341232740 -0.0686528039 0.0005712664 0.0022683788 0.9488546434 0.9981158085 -0.0077410613 -0.0686528049 0.0013481911 0.0023443933 
2.2908676528 1.2367853465 0.9979345875 -0.3079520232 -0.0718804827 0.0872486050 0.0026503669 1.0063249542 0.9979345929 -0.0363337632 -0.0718804765 0.0006839840 0.0025715920 0.9488846106 0.9979345949 -0.0081061868 -0.0718804850 0.0013055815 0.0026503669 
2.3988329190 1.2465326444 0.9977360025 -0.3384205985 -0.0752591111 0.0983541149 0.0028247449 1.0087101962 0.9977360067 -0.0387318216 -0.0752591082 0.0007700477 0.0027580431 0.9489174800 0.9977360056 -0.0084885667 -0.0752591161 0.0013589317 0.0028247449 
2.5118864315 1.2552599416 0.9975183959 -0.3713363682 -0.0787956540 0.1185801116 0.0031161513 1.0113018767 0.9975183979 -0.0413372284 -0.0787956434 0.0009250654 0.0030573356 0.9489535352 0.9975183921 -0.0088890158 -0.0787956459 0.0013334385 0.0031161513 
2.6302679919 1.2626659567 0.9972799598 -0.4068051917 -0.0824973356 0.1341363540 0.0033880445 1.0141154442 0.9972799585 -0.0441720211 -0.0824973307 0.0010637940 0.0033431258 0.9489930727 0.9972799598 -0.0093083972 -0.0824973337 0.0013657036 0.0033880445 
2.7542287033 1.2684120661 0.9970187125 -0.4449245106 -0.0863717290 0.1587574399 0.0036941909 1.0171669670 0.9970187197 -0.0472606654 -0.0863717227 0.0012824136 0.0036642775 0.9490364542 0.9970187087 -0.0097476268 -0.0863717276 0.0013512067 0.0036941909 
2.8840315031 1.2721216260 0.9967324993 -0.4857805168 -0.0904267105 0.1797307618 0.0040300858 1.0204731434 0.9967325036 -0.0506303626 -0.0904267099 0.0014863627 0.0040153285 0.9490840171 0.9967325028 -0.0102076234 -0.0904267131 0.0013774282 0.0040300858 
3.0199517204 1.2733802926 0.9964189569 -0.5294447324 -0.0946705024 0.2108905279 0.0044330779 1.0240511353 0.9964189629 -0.0543112409 -0.0946705050 0.0018102381 0.0044289454 0.9491362075 0.9964189561 -0.0106894118 -0.0946705059 0.0013518394 0.0044330779 
3.1622776602 1.2717378053 0.9960755094 -0.5759696421 -0.0991116768 0.2357178999 0.0047803085 1.0279184414 0.9960755110 -0.0583366776 -0.0991116669 0.0021008440 0.0047895403 0.9491934532 0.9960755066 -0.0111939658 -0.0991116687 0.0013856041 0.0047803085 
3.3113112148 1.2667115368 0.9956993354 -0.6253831732 -0.1037591209 0.2757118292 0.0053646125 1.0320927352 0.9956993409 -0.0627435208 -0.1037591181 0.0025584182 0.0053652369 0.9492562492 0.9956993341 -0.0117224311 -0.1037591206 0.0013483084 0.0053646125 
3.4673685045 1.2577924264 0.9952873596 -0.6776813854 -0.1086221393 0.3052726639 0.0057523861 1.0365915940 0.9952873697 -0.0675724275 -0.1086221411 0.0030348646 0.0057540176 0.9493251518 0.9952873608 -0.0122759430 -0.1086221371 0.0013668701 0.0057523861 
3.6307805477 1.2444539931 0.9948362308 -0.7328189647 -0.1137103799 0.3471770565 0.0063984693 1.0414322756 0.9948362391 -0.0728681265 -0.1137103769 0.0035861095 0.0063751984 0.9494007366 0.9948362292 -0.0128557091 -0.1137103793 0.0013667486 0.0063984693 
3.8018939632 1.2261651018 0.9943422808 -0.7906964329 -0.1190338662 0.3920206345 0.0071129789 1.0466312799 0.9943422869 -0.0786797052 -0.1190338606 0.0043665358 0.0070548417 0.9494836755 0.9943422826 -0.0134629754 -0.1190338682 0.0013383561 0.0071129789 
3.9810717055 1.2024075927 0.9938015303 -0.8511427248 -0.1246030349 0.4268717784 0.0076943391 1.0522040211 0.9938015370 -0.0850608912 -0.1246030283 0.0052086388 0.0076107918 0.9495746794 0.9938015287 -0.0140990618 -0.1246030332 0.0013517742 0.0076943391 
4.1686938347 1.1726998048 0.9932096188 -0.9138913955 -0.1304286992 0.4708062233 0.0084498945 1.0581642265 0.9932096361 -0.0920703292 -0.1304287005 0.0061462106 0.0083335142 0.9496745377 0.9932096181 -0.0147653843 -0.1304286957 0.0013698012 0.0084498945 
4.3651583224 1.1366275294 0.9925618347 -0.9785474975 -0.1365220849 0.5191298987 0.0093931570 1.0645234141 0.9925618398 -0.0997718180 -0.1365220820 0.0073615115 0.0092444768 0.9497841358 0.9925618335 -0.0154633694 -0.1365220817 0.0013666543 0.0093931570 
4.5708818961 1.0938841273 0.9918530072 -1.0445409905 -0.1428948081 0.5577540363 0.0103371544 1.0712901447 0.9918530195 -0.1082345324 -0.1428948098 0.0088824210 0.0101806720 0.9499044175 0.9918530084 -0.0161945772 -0.1428948123 0.0013631927 0.0103371544 
4.7863009232 1.0443221126 0.9910775462 -1.1110608596 -0.1495589057 0.5867415861 0.0112472284 1.0784691849 0.9910775578 -0.1175332108 -0.1495589093 0.0106660780 0.0111174822 0.9500364370 0.9910775502 -0.0169606189 -0.1495589117 0.0013719779 0.0112472284 
5.0118723363 0.9880193183 0.9902293700 -1.1769612511 -0.1565268142 0.6099796660 0.0121951307 1.0860605998 0.9902293833 -0.1277483080 -0.1565268156 0.0127347455 0.0121227664 0.9501813582 0.9902293727 -0.0177631767 -0.1565268213 0.0013874483 0.0121951307 
5.2480746025 0.9253639178 0.9893018811 -1.2406286036 -0.1638113786 0.6268516262 0.0132414485 1.0940586537 0.9893018904 -0.1389660845 -0.1638113744 0.0151695911 0.0132452501 0.9503404709 0.9893018826 -0.0186040544 -0.1638113762 0.0014012092 0.0132414485 
5.4954087386 0.8571642011 0.9882879119 -1.2997975863 -0.1714258102 0.6345868988 0.0144234134 1.1024505540 0.9882879290 -0.1512786166 -0.1714258166 0.0180668249 0.0145025504 0.9505151671 0.9882879086 -0.0194851143 -0.1714258191 0.0014089674 0.0144234134 
5.7543993734 0.7847906388 0.9871797104 -1.3513122406 -0.1793837630 0.6315290591 0.0157797100 1.1112150638 0.9871797269 -0.1647837789 -0.1793837609 0.0215187548 0.0159077320 0.9507070068 0.9871797110 -0.0204083660 -0.1793837593 0.0014106084 0.0157797100 
6.0255958607 0.7103568783 0.9859688947 -1.3908680036 -0.1876992145 0.6182177129 0.0173503867 1.1203209707 0.9859689102 -0.1795851244 -0.1876992131 0.0255964964 0.0174781797 0.9509177070 0.9859688907 -0.0213758589 -0.1876992082 0.0014103279 0.0173503867 
6.3095734448 0.6369325969 0.9846463940 -1.4128980050 -0.1963864966 0.5971001430 0.0191259004 1.1297253249 0.9846464137 -0.1957917097 -0.1963865010 0.0303160079 0.0192009438 0.9511491547 0.9846463947 -0.0223898356 -0.1963864949 0.0014169825 0.0191259004 
6.6069344801 0.5687256293 0.9832024313 -1.4110910609 -0.2054603029 0.5700834393 0.0209733020 1.1393715345 0.9832024534 -0.2135177374 -0.2054603110 0.0357023586 0.0209745312 0.9514034469 0.9832024342 -0.0234525920 -0.2054603039 0.0014369648 0.0209733020 
6.9183097092 0.5110117434 0.9816264921 -1.3805770309 -0.2149356192 0.5349444856 0.0227907007 1.1491873243 0.9816265035 -0.2328823336 -0.2149356286 0.0421556000 0.0227501280 0.9516828687 0.9816264861 -0.0245665925 -0.2149356270 0.0014568146 0.0227907007 
7.2443596007 0.4693114119 0.9799072261 -1.3227840200 -0.2248276807 0.4931596319 0.0249312689 1.1590824316 0.9799072403 -0.2540089479 -0.2248276935 0.0502721619 0.0249034252 0.9519900029 0.9799072286 -0.0257344456 -0.2248276843 0.0014624381 0.0249312689 
7.5857757503 0.4473163917 0.9780324991 -1.2508129956 -0.2351519575 0.4615252390 0.0273666941 1.1689462554 0.9780325073 -0.2770248287 -0.2351519701 0.0591522713 0.0274278722 0.9523276463 0.9780324969 -0.0269588838 -0.2351519553 0.0014902573 0.0273666941 
7.9432823472 0.4443112564 0.9759892798 -1.1875961441 -0.2459240792 0.4359355659 0.0294108469 1.1786452862 0.9759892934 -0.3020603965 -0.2459240956 0.0693372973 0.0296502820 0.9526989472 0.9759892848 -0.0282428277 -0.2459240763 0.0015090840 0.0294108469 
8.3176377110 0.4545038535 0.9737636816 -1.1539216027 -0.2571597871 0.4189537604 0.0323600115 1.1880205038 0.9737636943 -0.3292484347 -0.2571598037 0.0819878373 0.0326755068 0.9531073665 0.9737636811 -0.0295893847 -0.2571597850 0.0015155259 0.0323600115 
8.7096358996 0.4692292431 0.9713408717 -1.1584193311 -0.2688748647 0.4206035356 0.0350109870 1.1968846491 0.9713408787 -0.3587231896 -0.2688748883 0.0955747082 0.0353108743 0.9535567523 0.9713408716 -0.0310018248 -0.2688748659 0.0015295061 0.0350109870 
9.1201083936 0.4798746571 0.9687051061 -1.1982414937 -0.2810850445 0.4400746921 0.0386540240 1.2050195762 0.9687051157 -0.3906193948 -0.2810850665 0.1116987979 0.0387618116 0.9540513949 0.9687051057 -0.0324836640 -0.2810850439 0.0015586549 0.0386540240 
9.5499258602 0.4796662242 0.9658397165 -1.2644222585 -0.2938059361 0.4680397160 0.0422958526 1.2121736217 0.9658397184 -0.4250710137 -0.2938059526 0.1309596380 0.0422479410 0.9545960408 0.9658397124 -0.0340386216 -0.2938059248 0.0015790136 0.0422958526 
10.0000000000 0.4644453411 0.9627270875 -1.3452082702 -0.3070528766 0.5036089938 0.0457642386 1.2180592590 0.9627270834 -0.4622099015 -0.3070529013 0.1517363562 0.0457610655 0.9551960046 0.9627270799 -0.0356706967 -0.3070528722 0.0016107235 0.0457642386 
10.4712854805 0.4331689168 0.9593487097 -1.4262603037 -0.3208408822 0.5331367313 0.0494991689 1.2223509990 0.9593487063 -0.5021641303 -0.3208409023 0.1751239675 0.0496874515 0.9558572001 0.9593487080 -0.0373841743 -0.3208408832 0.0016427562 0.0494991689 
10.9647819614 0.3885871521 0.9556852067 -1.4887705003 -0.3351844496 0.5441368763 0.0537322450 1.2246839909 0.9556852001 -0.5450559957 -0.3351844792 0.2018403166 0.0540073624 0.9565862526 0.9556852065 -0.0391836415 -0.3351844495 0.0016697211 0.0537322450 
11.4815362150 0.3382308237 0.9517163819 -1.5076836434 -0.3500974674 0.5335443768 0.0586454068 1.2246531911 0.9517163717 -0.5909996072 -0.3500974947 0.2321045172 0.0587010491 0.9573905452 0.9517163819 -0.0410740440 -0.3500974674 0.0017030718 0.0586454068 
12.0226443462 0.2950260658 0.9474213238 -1.4586134475 -0.3655930104 0.5073270335 0.0641981367 1.2218137767 0.9474213094 -0.6400976888 -0.3655930398 0.2662212830 0.0639108389 0.9582784185 0.9474213259 -0.0430607471 -0.3655930088 0.0017540730 0.0641981367 
12.5892541179 0.2738093914 0.9427784846 -1.3512932022 -0.3816832138 0.4782887663 0.0698805377 1.2156829124 0.9427784640 -0.6924376666 -0.3816832317 0.3031353242 0.0695591701 0.9592591772 0.9427784830 -0.0451495590 -0.3816832063 0.0018183048 0.0698805377 
13.1825673856 0.2791706750 0.9377658211 -1.2578537665 -0.3983790408 0.4556980735 0.0750150857 1.2057434215 0.9377657958 -0.7480863154 -0.3983790584 0.3410440288 0.0750011883 0.9603433632 0.9377658230 -0.0473468064 -0.3983790341 0.0018620726 0.0750150857 
13.8038426460 0.2978514843 0.9323609688 -1.2442568374 -0.4156901381 0.4468738553 0.0816570988 1.1914498693 0.9323609355 -0.8070826648 -0.4156901604 0.3856143674 0.0816067334 0.9615428391 0.9323609668 -0.0496594121 -0.4156901461 0.0019190196 0.0816570988 
14.4543977075 0.3101740579 0.9265414125 -1.3094318002 -0.4336246305 0.4673309163 0.0883679063 1.1722378163 0.9265413825 -0.8694282406 -0.4336246453 0.4283439099 0.0879634597 0.9628710619 0.9265414146 -0.0520950309 -0.4336246322 0.0019924137 0.0883679063 
15.1356124844 0.3025738642 0.9202847762 -1.4155676799 -0.4521888732 0.5010959773 0.0959847334 1.1475368526 0.9202847441 -0.9350733783 -0.4521888774 0.4764641763 0.0955656525 0.9643433061 0.9202847812 -0.0546621010 -0.4521888782 0.0020862504 0.0959847334 
15.8489319246 0.2721890821 0.9135690220 -1.5121929458 -0.4713872802 0.5220872730 0.1034125587 1.1167886345 0.9135689867 -1.0038977089 -0.4713872761 0.5244649261 0.1034799178 0.9659769542 0.9135690254 -0.0573700482 -0.4713872831 0.0021701591 0.1034125587 
16.5958690744 0.2294946284 0.9063727838 -1.5331003132 -0.4912221062 0.5162776235 0.1117579484 1.0794708090 0.9063727526 -1.0756817031 -0.4912220928 0.5707814915 0.1117777896 0.9677918713 0.9063727910 -0.0602294290 -0.4912221101 0.0022766451 0.1117579484 
17.3780082875 0.1993479460 0.8986757400 -1.4251938987 -0.5116932393 0.4913484709 0.1207488054 1.0351285954 0.8986757012 -1.1500642779 -0.5116932188 0.6142090724 0.1204976138 0.9698108561 0.8986757339 -0.0632522426 -0.5116932384 0.0024054650 0.1207488054 
18.1970085861 0.2028220089 0.8904588947 -1.2875889032 -0.5327980023 0.4658043850 0.1290276350 0.9834158220 0.8904588696 -1.2264780441 -0.5327979743 0.6512739768 0.1293770559 0.9720601152 0.8904588958 -0.0664521252 -0.5327980058 0.0025272747 0.1290276350 
19.0546071796 0.2236383048 0.8817050909 -1.2865594105 -0.5545310249 0.4604810447 0.1391004123 0.9241483646 0.8817050661 -1.3040477491 -0.5545309885 0.6845792401 0.1395443304 0.9745699579 0.8817050922 -0.0698448442 -0.5545310258 0.0027013518 0.1391004123 
19.9526231497 0.2290502454 0.8723993084 -1.4032095118 -0.5768840200 0.4886040598 0.1493685660 0.8573744950 0.8723992986 -1.3814262481 -0.5768839745 0.7067788961 0.1493626654 0.9773755157 0.8723993110 -0.0734488141 -0.5768840214 0.0028906781 0.1493685660 
20.8929613085 0.2048817617 0.8625291920 -1.5277710212 -0.5998457340 0.5139229849 0.1599464322 0.7834703048 0.8625291917 -1.4565217813 -0.5998456840 0.7202594873 0.1604188184 0.9805177589 0.8625291930 -0.0772855886 -0.5998457263 0.0031103022 0.1599464322 
21.8776162395 0.1664911512 0.8520854048 -1.5177109359 -0.6234018189 0.5045275870 0.1715112141 0.7032754881 0.8520854144 -1.5260308958 -0.6234017697 0.7183598298 0.1715782745 0.9840446416 0.8520854006 -0.0813809985 -0.6234018123 0.0033902840 0.1715112141 
22.9086765277 0.1549821222 0.8410621008 -1.3355157895 -0.6475348377 0.4774922690 0.1831273931 0.6183012775 0.8410621198 -1.5846230240 -0.6475347966 0.7015338775 0.1828572640 0.9880125558 0.8410621017 -0.0857661895 -0.6475348376 0.0036976250 0.1831273931 
23.9883291902 0.1756861055 0.8294572783 -1.2889507208 -0.6722242621 0.4659790323 0.1943378884 0.5310766969 0.8294573082 -1.6235299496 -0.6722242300 0.6683411536 0.1944247140 0.9924881149 0.8294572772 -0.0904792772 -0.6722242592 0.0040841813 0.1943378884 
25.1188643151 0.1814259051 0.8172731639 -1.4321538036 -0.6974465275 0.4918606730 0.2082478591 0.4457628754 0.8172732064 -1.6283575372 -0.6974465230 0.6253278323 0.2075219998 0.9975504036 0.8172731636 -0.0955675693 -0.6974465277 0.0045586163 0.2082478591 
26.3026799190 0.1525847905 0.8045164978 -1.5493542615 -0.7231752234 0.5075843515 0.2201767571 0.3692028171 0.8045165384 -1.5773030601 -0.7231752277 0.5690759372 0.2202608069 1.0032936621 0.8045164974 -0.1010905096 -0.7231752229 0.0051327601 0.2201767571 
27.5422870334 0.1260733138 0.7911987627 -1.4033939288 -0.7493812313 0.4860334724 0.2340903924 0.3120484124 0.7911988014 -1.4478875929 -0.7493812499 0.5089492647 0.2336364358 1.0098306194 0.7911987627 -0.1071241049 -0.7493812313 0.0058491833 0.2340903924 
28.8403150313 0.1427542673 0.7773363415 -1.2802886863 -0.7760330100 0.4690369670 0.2473003057 0.2867677745 0.7773363664 -1.2511839657 -0.7760330443 0.4505376261 0.2478208064 1.0172963945 0.7773363462 -0.1137666400 -0.7760330103 0.0067294977 0.2473003057 
30.1995172040 0.1504858522 0.7629505497 -1.4410847444 -0.8030969473 0.4925331924 0.2613429831 0.2975874588 0.7629505638 -1.0639881583 -0.8030969850 0.4001675980 0.2613179350 1.0258530726 0.7629505547 -0.1211472124 -0.8030969416 0.0078422746 0.2613429831 
31.6227766017 0.1201744623 0.7480676176 -1.5366659569 -0.8305376821 0.5029962595 0.2752730106 0.3333864882 0.7480676216 -0.9604617138 -0.8305377368 0.3652490118 0.2759005961 1.0356945041 0.7480676176 -0.1294375833 -0.8305376821 0.0093030735 0.2752730106 
33.1131121483 0.1102355051 0.7327185148 -1.3031736068 -0.8583186275 0.4775874635 0.2900578118 0.3771877128 0.7327184947 -0.9483807237 -0.8583186633 0.3518815764 0.2898741552 1.0470506984 0.7327185144 -0.1388691623 -0.8583186171 0.0111658492 0.2900578118 
34.6736850453 0.1303863745 0.7169386758 -1.3579117573 -0.8864023354 0.4809860083 0.3038374400 0.4154833590 0.7169386423 -1.0037994624 -0.8864023623 0.3634853542 0.3035505843 1.0601898599 0.7169386788 -0.1497570484 -0.8864023353 0.0136755753 0.3038374400 
36.3078054770 0.1105373299 0.7007676525 -1.5374646353 -0.9147511291 0.5020354520 0.3177803325 0.4392577890 0.7007676186 -1.1034935400 -0.9147511268 0.3979695900 0.3177483552 1.0754142646 0.7007676479 -0.1625338130 -0.9147511252 0.0170347567 0.3177803325 
38.0189396321 0.0948504028 0.6842486406 -1.3080243910 -0.9433275260 0.4798122612 0.3324043051 0.4428080269 0.6842486056 -1.2303414557 -0.9433275021 0.4492694005 0.3319261292 1.0930417713 0.6842486341 -0.1777955669 -0.9433275234 0.0215596915 0.3324043051 
39.8107170553 0.1142321137 0.6674279219 -1.3688799691 -0.9720948493 0.4826680075 0.3467046405 0.4231718316 0.6674279038 -1.3702707173 -0.9720948105 0.5049805852 0.3468128564 1.1133576042 0.6674279218 -0.1963616076 -0.9720948432 0.0278499945 0.3467046405 
41.6869383470 0.0903277158 0.6503542794 -1.5151384970 -1.0010177304 0.4992879284 0.3602367561 0.3803040232 0.6503542791 -1.5074668491 -1.0010176767 0.5490059343 0.3609763626 1.1365076716 0.6503542796 -0.2193426860 -1.0010177222 0.0365643193 0.3602367561 
43.6515832240 0.0914872695 0.6330782924 -1.2540974989 -1.0300626246 0.4765109928 0.3746859178 0.3179535477 0.6330783105 -1.6165207244 -1.0300625764 0.5660817322 0.3748814584 1.1622869851 0.6330782934 -0.2481973901 -1.0300626319 0.0487241483 0.3746859178 
45.7088189615 0.0958531751 0.6156516930 -1.4805241940 -1.0591983183 0.4966446511 0.3882057977 0.2458974328 0.6156517199 -1.6455932690 -1.0591982941 0.5487148823 0.3876472857 1.1897624310 0.6156516932 -0.2847200581 -1.0591983181 0.0658440848 0.3882057977 
47.8630092323 0.0741459852 0.5981266248 -1.3120244535 -1.0883963376 0.4839113299 0.4021211128 0.1856658774 0.5981266549 -1.4957012185 -1.0883963521 0.5030486164 0.4014456864 1.2167003920 0.5981266275 -0.3308416056 -1.0883963422 0.0893498697 0.4021211128 
50.1187233627 0.0909785777 0.5805550138 -1.3922544975 -1.1176313982 0.4879304988 0.4149136015 0.1724414293 0.5805550335 -1.1621230458 -1.1176314433 0.4463283236 0.4148016479 1.2389453784 0.5805550166 -0.3880603943 -1.1176314060 0.1205990119 0.4149136015 
52.4807460250 0.0664624718 0.5629878782 -1.3719380103 -1.1468816946 0.4887585070 0.4266415631 0.2099421880 0.5629878745 -0.9660860653 -1.1468817469 0.4028675029 0.4269470372 1.2503251181 0.5629878779 -0.4563823676 -1.1468817009 0.1594140163 0.4266415631 
54.9540873858 0.0831180338 0.5454747487 -1.3561309795 -1.1761291950 0.4856553362 0.4389145589 0.2575342125 0.5454747325 -1.0005728590 -1.1761292242 0.3943935772 0.4389062032 1.2440896215 0.5454747493 -0.5330803996 -1.1761292069 0.2024538305 0.4389145589 
57.5439937337 0.0606917539 0.5280631524 -1.3471442671 -1.2053599011 0.4877088634 0.4505657332 0.2847164856 0.5280631249 -1.1578123474 -1.2053598886 0.4257139385 0.4502127527 1.2162093494 0.5280631520 -0.6123427605 -1.2053598999 0.2447043776 0.4505657332 
60.2559586074 0.0754707930 0.5107981165 -1.3869477312 -1.2345639128 0.4886970949 0.4617653200 0.2776148002 0.5107981032 -1.3617411702 -1.2345638791 0.4804905642 0.4616325074 1.1684007810 0.5107981158 -0.6869058070 -1.2345639187 0.2793576509 0.4617653200 
63.0957344480 0.0579960873 0.4937218447 -1.2409026608 -1.2637356594 0.4829575418 0.4731893907 0.2345454793 0.4937218521 -1.5508003665 -1.2637356230 0.5231844510 0.4731518135 1.1076034304 0.4937218454 -0.7510077796 -1.2637356570 0.3039345332 0.4731893907 
66.0693448008 0.0634351534 0.4768733682 -1.4596933175 -1.2928738291 0.4950618374 0.4830868109 0.1686284096 0.4768733883 -1.6129863972 -1.2928738116 0.5212085083 0.4827472588 1.0421181077 0.4768733712 -0.8023239487 -1.2928738326 0.3187640444 0.4830868109 
69.1830970919 0.0628137476 0.4602883669 -1.2190099172 -1.3219814210 0.4806445182 0.4924713082 0.1222323216 0.4602883826 -1.3111181399 -1.3219814329 0.4760395573 0.4924449355 0.9781144289 0.4602883627 -0.8416508408 -1.3219814185 0.3263281292 0.4924713082 
72.4435960075 0.0483777116 0.4439990109 -1.3270358384 -1.3510657067 0.4894246228 0.5016298749 0.1481433741 0.4439990144 -0.9445885009 -1.3510657351 0.4244126007 0.5020660507 0.9186871894 0.4439990109 -0.8713310705 -1.3510656971 0.3304605952 0.5016298749 
75.8577575029 0.0570544075 0.4280339336 -1.4173516672 -1.3801380792 0.4931757007 0.5110426382 0.1968965446 0.4280339168 -1.0015607185 -1.3801380920 0.4134666393 0.5107247310 0.8646651979 0.4280339301 -0.8938587594 -1.3801380663 0.3324632551 0.5110426382 
79.4328234724 0.0563297028 0.4124181892 -1.2179601849 -1.4092140496 0.4822782350 0.5185429200 0.2125683980 0.4124181792 -1.2471001946 -1.4092140347 0.4549077723 0.5185559347 0.8157356858 0.4124181946 -0.9112061401 -1.4092140646 0.3325490754 0.5185429200 
83.1763771103 0.0447279434 0.3971733793 -1.1765832450 -1.4383130623 0.4841334612 0.5267915550 0.1793316845 0.3971733828 -1.5040383274 -1.4383130256 0.5045133869 0.5268004917 0.7712144563 0.3971733792 -0.9247082384 -1.4383130762 0.3331720338 0.5267915550 
87.0963589956 0.0412695604 0.3823176937 -1.3481635195 -1.4674582979 0.4915746625 0.5335329252 0.1160378721 0.3823177080 -1.5284480824 -1.4674582748 0.5018573642 0.5336806296 0.7304164082 0.3823176982 -0.9351956442 -1.4674583030 0.3331564053 0.5335329252 
91.2010839356 0.0453059039 0.3678661291 -1.3946772786 -1.4966765794 0.4934719009 0.5406526585 0.1017324161 0.3678661432 -0.9995010004 -1.4966766169 0.4501130319 0.5403435438 0.6927769359 0.3678661290 -0.9431707724 -1.4966765864 0.3330801913 0.5406526585 
95.4992586021 0.0473276725 0.3538306203 -1.3214948035 -1.5259982538 0.4891876286 0.5465343779 0.1517948289 0.3538306185 -0.9312648611 -1.5259982677 0.4209628757 0.5466928406 0.6578600198 0.3538306250 -0.9489445457 -1.5259982661 0.3331376127 0.5465343779 
100.0000000000 0.0461900554 0.3402202887 -1.2377365572 -1.5554568870 0.4855912371 0.5521603430 0.1693989861 0.3402202788 -1.2332776373 -1.5554568761 0.4578883937 0.5521984514 0.6253312662 0.3402202919 -0.9527209326 -1.5554568915 0.3329354814 0.5521603430 


==> plots/robotSim.txt <==
t mse_filt mse_unfilt 
0.2495000000 0.0273527639 1.0991350501 
0.2600000000 0.0263250364 1.0966841255 
0.2700000000 0.0254949582 1.0807533516 
0.2800000000 0.0249944184 1.1029102738 
0.2900000000 0.0243978094 1.0967380304 
0.3000000000 0.0244223267 1.0868993318 
0.3100000000 0.0247076043 1.0795660605 
0.3200000000 0.0255414315 1.0778011980 
0.3300000000 0.0260791318 1.0982881019 
0.3400000000 0.0280560291 1.0878739563 
0.3500000000 0.0337301720 1.1114986862 
0.3600000000 0.0343636863 1.1140799349 
0.3700000000 0.0342294497 1.1091647876 
0.3800000000 0.0340213207 1.1206611847 
0.3900000000 0.0335981280 1.1098491247 
0.4000000000 0.0334347193 1.1125871745 
0.4100000000 0.0332389428 1.1129941344 
0.4200000000 0.0326480535 1.1072523211 
0.4300000000 0.0319905897 1.1101557084 
0.4400000000 0.0313623132 1.1152855962 
0.4500000000 0.0307399414 1.1198272009 
0.4600000000 0.0302013182 1.1072751632 
0.4700000000 0.0296192285 1.1012457368 
0.4800000000 0.0292072669 1.0973341358 
0.4900000000 0.0298560037 1.0943919824 
0.5005000000 0.0322020287 1.0884467534 
0.5205000000 0.0330539398 1.0888634133 
0.5405000000 0.0336143829 1.0871819387 
0.5605000000 0.0332681433 1.0890012861 
0.5805000000 0.0355099204 1.0947105814 
0.6005000000 0.0387991941 1.0865418796 
0.6205000000 0.0419245022 1.0681535535 
0.6405000000 0.0429798272 1.0869953470 
0.6605000000 0.0429044604 1.0891742007 
0.6805000000 0.0432168510 1.0601332334 
0.7005000000 0.0426184647 1.0733767798 
0.7205000000 0.0425235423 1.0715689714 
0.7405000000 0.0413028851 1.0756971533 
0.7605000000 0.0404479524 1.0796973594 
0.7805000000 0.0396477121 1.0889115732 
0.8005000000 0.0394947218 1.0975577774 
0.8205000000 0.0396750293 1.0968284260 
0.8405000000 0.0407800698 1.1043487728 
0.8605000000 0.0418706706 1.1181445853 
0.8805000000 0.0423708287 1.1076337871 
0.9005000000 0.0426363526 1.1101083796 
0.9205000000 0.0426170417 1.1030179745 
0.9405000000 0.0429151087 1.0917616923 
0.9605000000 0.0440973398 1.0849738982 
0.9805000000 0.0463885074 1.0739125022 
1.0005000000 0.0494739261 1.0860432608 
1.0205000000 0.0543661364 1.0843237017 
1.0405000000 0.0576536141 1.0892372406 
1.0605000000 0.0582259807 1.0841924553 
1.0805000000 0.0587773672 1.0942337907 
1.1005000000 0.0592531926 1.0865726468 
1.1205000000 0.0602452221 1.0833217594 
1.1405000000 0.0622426729 1.0758239830 
1.1605000000 0.0648280594 1.0619524932 
1.1805000000 0.0654397442 1.0613707823 
1.2005000000 0.0635696763 1.0608249345 
1.2205000000 0.0632701868 1.0501350009 
1.2405000000 0.0628397606 1.0625815044 
1.2605000000 0.0638732328 1.0531051015 
1.2805000000 0.0670171415 1.0556506157 
1.3005000000 0.0713956637 1.0610042016 
1.3205000000 0.0727286330 1.0664501766 
1.3405000000 0.0746173810 1.0722744429 
1.3605000000 0.0775836010 1.0681187309 
1.3805000000 0.0802239100 1.0656309130 
1.4005000000 0.0807507434 1.0652103449 
1.4205000000 0.0809757363 1.0725081814 
1.4405000000 0.0813866215 1.0842749132 
1.4605000000 0.0825125845 1.0913590799 
1.4805000000 0.0818572527 1.0876115339 
1.5005000000 0.0791882283 1.0865159565 
1.5205000000 0.0772007798 1.1102587230 
1.5405000000 0.0748390398 1.1062521773 
1.5605000000 0.0744476352 1.1012351081 
1.5805000000 0.0719530288 1.1014523603 
1.6005000000 0.0679656525 1.0976452843 
1.6205000000 0.0660596988 1.1165976262 
1.6405000000 0.0679325623 1.1006301893 
1.6605000000 0.0709857470 1.0896372496 
1.6805000000 0.0739717487 1.0936765745 
1.7005000000 0.0771342668 1.0900691518 
1.7205000000 0.0778700025 1.0973746373 
1.7405000000 0.0828804616 1.0854793784 
1.7605000000 0.0843254534 1.0762096291 
1.7805000000 0.0845312271 1.0685982004 
1.8005000000 0.0871175427 1.0626058287 
1.8205000000 0.0913803148 1.0773658487 
1.8405000000 0.0957513834 1.0667078534 
1.8605000000 0.0965045529 1.0611698954 
1.8805000000 0.1026697750 1.0609001641 
1.9005000000 0.1125308811 1.0844279598 
1.9205000000 0.1159679935 1.0905835818 
1.9405000000 0.1161941309 1.0983554904 
1.9605000000 0.1163798812 1.0992078160 
1.9805000000 0.1156259791 1.0918668427 
2.0015000000 0.1143610487 1.0816084359 
2.0215000000 0.1096372889 1.0803250347 
2.0415000000 0.1066554085 1.0752868745 
2.0615000000 0.1059622141 1.0743513281 
2.0815000000 0.1053777566 1.0693624458 
2.1015000000 0.1062844778 1.0783657078 
2.1215000000 0.1052631191 1.0859903409 
2.1415000000 0.1022914590 1.1065933262 
2.1615000000 0.1001309806 1.0974544806 
2.1815000000 0.0981825508 1.1044132517 
2.2015000000 0.0956662637 1.0883720462 
2.2215000000 0.0949595341 1.0982072052 
2.2415000000 0.0949081783 1.0861852369 
2.2615000000 0.0939385925 1.0856808756 
2.2815000000 0.0916214810 1.0919649947 
2.3015000000 0.0882970919 1.0910289422 
2.3215000000 0.0873083649 1.0931970399 
2.3415000000 0.0862684861 1.0829946051 
2.3615000000 0.0846162842 1.0793655580 
2.3815000000 0.0822967451 1.0694140538 
2.4015000000 0.0818903040 1.0726940381 
2.4215000000 0.0821108203 1.0711292656 
2.4415000000 0.0852549264 1.0605924681 
2.4615000000 0.0853548508 1.0590826192 
2.4815000000 0.0852973474 1.0617005505 
2.5015000000 0.0853008122 1.0561519507 
2.5215000000 0.0844844676 1.0495326587 
2.5415000000 0.0838832206 1.0371721118 
2.5615000000 0.0838904449 1.0404754730 
2.5815000000 0.0839172163 1.0437435323 
2.6015000000 0.0839366579 1.0385868695 
2.6215000000 0.0826182600 1.0293203569 
2.6415000000 0.0796058058 1.0289120652 
2.6615000000 0.0769126370 1.0482144182 
2.6815000000 0.0735544042 1.0535642136 
2.7015000000 0.0706516229 1.0464290896 
2.7215000000 0.0701368044 1.0299728943 
2.7415000000 0.0653168883 1.0366049800 
2.7615000000 0.0642669459 1.0334941101 
2.7815000000 0.0638187661 1.0430055007 
2.8015000000 0.0610765925 1.0523540689 
2.8215000000 0.0564993351 1.0447192772 
2.8415000000 0.0511019448 1.0467750317 
2.8615000000 0.0492947087 1.0410470530 
2.8815000000 0.0424379614 1.0408387937 
2.9015000000 0.0337695741 1.0135320592 
2.9215000000 0.0316063532 1.0086455087 
2.9415000000 0.0312514059 1.0108609710 
2.9615000000 0.0298951581 1.0135230421 
2.9815000000 0.0289081058 1.0371278369 
3.0015000000 0.0297685776 1.0249915191 
3.0215000000 0.0331503672 1.0303252417 
3.0415000000 0.0361157466 1.0423966213 
3.0615000000 0.0384942976 1.0283697401 
3.0815000000 0.0389176295 1.0332915712 
3.1015000000 0.0374611242 1.0395590257 
3.1215000000 0.0380942315 1.0434585278 
3.1415000000 0.0410531373 1.0266955834 
3.1615000000 0.0468014834 1.0424396263 
3.1815000000 0.0519422258 1.0428055443 
3.2015000000 0.0554621096 1.0446856967 
3.2215000000 0.0584586204 1.0370371529 
3.2415000000 0.0595032908 1.0380954292 
3.2615000000 0.0592572607 1.0337324023 
3.2815000000 0.0599445919 1.0330698874 
3.3015000000 0.0647789752 1.0180410681 
3.3215000000 0.0760443990 1.0051510138 
3.3415000000 0.0887271930 1.0101971625 
3.3615000000 0.0953322680 1.0158249815 
3.3815000000 0.0980963311 1.0153326242 
3.4015000000 0.0983559225 1.0252759745 
3.4215000000 0.1007362435 1.0273462694 
3.4415000000 0.1071229893 1.0285767992 
3.4615000000 0.1170592387 1.0247424790 
3.4815000000 0.1271202937 1.0344478820 
3.5015000000 0.1282266728 1.0504919538 
3.5215000000 0.1288930731 1.0437335652 
3.5415000000 0.1299505462 1.0566663655 
3.5615000000 0.1309594563 1.0567144657 
3.5815000000 0.1323914254 1.0576988431 
3.6015000000 0.1336920923 1.0699781662 
3.6215000000 0.1338608974 1.0722879988 
3.6415000000 0.1360716659 1.0796856820 
3.6615000000 0.1386889718 1.0822843823 
3.6815000000 0.1406774925 1.0808818097 
3.7015000000 0.1410530215 1.0928811036 
3.7215000000 0.1410092706 1.1071446418 
3.7415000000 0.1416558953 1.1069145435 
3.7615000000 0.1414927163 1.1159417563 
3.7815000000 0.1415124481 1.1109032915 
3.8015000000 0.1415640064 1.1025128747 
3.8215000000 0.1415857782 1.0997359798 
3.8415000000 0.1416497111 1.0999002559 
3.8615000000 0.1422487192 1.1022218878 
3.8815000000 0.1422832341 1.1000946158 
3.9015000000 0.1412608659 1.1096515046 
3.9215000000 0.1401960889 1.1019375338 
3.9415000000 0.1399646431 1.0863904985 
3.9615000000 0.1398830855 1.0841490414 
3.9815000000 0.1393097817 1.0577186617 
4.0025000000 0.1370918734 1.0680089660 
4.0225000000 0.1341405419 1.0672161241 
4.0425000000 0.1314678961 1.0615951816 
4.0625000000 0.1292667828 1.0653549854 
4.0825000000 0.1293243082 1.0535406995 
4.1025000000 0.1303536836 1.0474319446 
4.1225000000 0.1322796393 1.0415681933 
4.1425000000 0.1328167042 1.0493303531 
4.1625000000 0.1277233610 1.0394162797 
4.1825000000 0.1223874016 1.0415532859 
4.2025000000 0.1206484242 1.0467570362 
4.2225000000 0.1200605789 1.0452792348 
4.2425000000 0.1266646430 1.0497178411 
4.2625000000 0.1376946826 1.0569360760 
4.2825000000 0.1466669293 1.0538831589 
4.3025000000 0.1488489012 1.0599138213 
4.3225000000 0.1412595968 1.0557019939 
4.3425000000 0.1280649295 1.0528415320 
4.3625000000 0.1236918443 1.0516815580 
4.3825000000 0.1300343327 1.0576814477 
4.4025000000 0.1432984699 1.0381704037 
4.4225000000 0.1560922071 1.0493995308 
4.4425000000 0.1543774685 1.0541205121 
4.4625000000 0.1476405005 1.0559594573 
4.4825000000 0.1398453890 1.0457378202 
4.5025000000 0.1415536583 1.0426201128 
4.5225000000 0.1507157978 1.0429491853 
4.5425000000 0.1580617026 1.0548877491 
4.5625000000 0.1641595042 1.0468954412 
4.5825000000 0.1641238947 1.0515337388 
4.6025000000 0.1710550712 1.0576844171 
4.6225000000 0.1775599462 1.0503386749 
4.6425000000 0.1795941331 1.0362924926 
4.6625000000 0.1855435137 1.0247818248 
4.6825000000 0.1894417758 1.0218225795 
4.7025000000 0.1917491718 1.0100087151 
4.7225000000 0.1923588961 1.0089972147 
4.7425000000 0.2022028674 1.0074754836 
4.7625000000 0.2127422115 1.0086601205 
4.7825000000 0.2197938115 1.0060790705 
4.8025000000 0.2208838897 1.0053676733 
4.8225000000 0.2228263161 1.0051366077 
4.8425000000 0.2229404318 1.0086930938 
4.8625000000 0.2224150836 1.0161455164 
4.8825000000 0.2221929953 1.0225623123 
4.9025000000 0.2222459811 1.0235781887 
4.9225000000 0.2265204216 1.0238032741 
4.9425000000 0.2339155347 1.0308994649 
4.9625000000 0.2406032523 1.0326516462 
4.9825000000 0.2418869499 1.0319603955 
5.0025000000 0.2438285188 1.0240595341 
5.0225000000 0.2477040952 1.0363066235 
5.0425000000 0.2489385351 1.0593020833 
5.0625000000 0.2507100349 1.0643853380 
5.0825000000 0.2504263808 1.0760537018 
5.1025000000 0.2496203770 1.0757738296 
5.1225000000 0.2471869593 1.0863606678 
5.1425000000 0.2437944759 1.0923997579 
5.1625000000 0.2426784377 1.0862074938 
5.1825000000 0.2426646552 1.0721357800 
5.2025000000 0.2413961737 1.0799241301 
5.2225000000 0.2390613607 1.0778545942 
5.2425000000 0.2314887177 1.0953349362 
5.2625000000 0.2202116868 1.0917692084 
5.2825000000 0.2090568018 1.0828673008 
5.3025000000 0.2022594941 1.0866445164 
5.3225000000 0.1980109769 1.0907013924 
5.3425000000 0.1994860812 1.1033757674 
5.3625000000 0.2023275192 1.1006768753 
5.3825000000 0.1985598432 1.0980595517 
5.4025000000 0.1899751947 1.0939362133 
5.4225000000 0.1842125712 1.0847443340 
5.4425000000 0.1790918624 1.0840277989 
5.4625000000 0.1791958845 1.0776463383 
5.4825000000 0.1871009943 1.0850862735 
5.5025000000 0.2048479858 1.0777622146 
5.5225000000 0.1999209079 1.0839036092 
5.5425000000 0.1953137994 1.0678736515 
5.5625000000 0.1891329776 1.0646491725 
5.5825000000 0.1917646767 1.0642083087 
5.6025000000 0.1867293757 1.0490770986 
5.6225000000 0.1810261326 1.0610703326 
5.6425000000 0.1762873275 1.0608562529 
5.6625000000 0.1670900272 1.0652525973 
5.6825000000 0.1612944595 1.0634004649 
5.7025000000 0.1588323385 1.0799189431 
5.7225000000 0.1583230962 1.0766759521 
5.7425000000 0.1476394262 1.0777726189 
5.7625000000 0.1373951147 1.0724084554 
5.7825000000 0.1305709781 1.0860567675 
5.8025000000 0.1307340572 1.0874245663 
5.8225000000 0.1319302115 1.0774341250 
5.8425000000 0.1340184181 1.0760762457 
5.8625000000 0.1366807517 1.0721186114 
5.8825000000 0.1403647643 1.0613873654 
5.9025000000 0.1437445513 1.0486108156 
5.9225000000 0.1398550679 1.0555828056 
5.9425000000 0.1333005823 1.0633886581 
5.9625000000 0.1329488363 1.0630656462 
5.9825000000 0.1382846330 1.0739243296 
6.0035000000 0.1395387657 1.0717693746 
6.0235000000 0.1362593006 1.0693602777 
6.0435000000 0.1364529359 1.0481117116 
6.0635000000 0.1350570795 1.0551451240 
6.0835000000 0.1384329080 1.0617210364 
6.1035000000 0.1431783744 1.0760125463 
6.1235000000 0.1472759663 1.0677586817 
6.1435000000 0.1480251941 1.0573468475 
6.1635000000 0.1499981078 1.0756194151 
6.1835000000 0.1508324407 1.0864023526 
6.2035000000 0.1517399246 1.0791666122 
6.2235000000 0.1538468265 1.0755500085 
6.2435000000 0.1588702854 1.0514833090 
6.2635000000 0.1666619298 1.0527496008 
6.2835000000 0.1718327572 1.0667632842 
6.3035000000 0.1708881876 1.0684772685 
6.3235000000 0.1802489889 1.0701126202 
6.3435000000 0.1838702468 1.0589622276 
6.3635000000 0.1803539375 1.0550276074 
6.3835000000 0.1756198566 1.0522612733 
6.4035000000 0.1721357676 1.0569615121 
6.4235000000 0.1656785366 1.0491106189 
6.4435000000 0.1645698048 1.0465719335 
6.4635000000 0.1621115184 1.0452691308 
6.4835000000 0.1539594222 1.0381610444 
6.5035000000 0.1340325611 1.0346318653 
6.5235000000 0.1313917820 1.0349517576 
6.5435000000 0.1315403014 1.0349532233 
6.5635000000 0.1331832789 1.0314937564 
6.5835000000 0.1318946251 1.0246073917 
6.6035000000 0.1316051350 1.0341501755 
6.6235000000 0.1313360799 1.0173562336 
6.6435000000 0.1315249392 1.0093692540 
6.6635000000 0.1315635997 1.0081322888 
6.6835000000 0.1331168942 1.0054271747 
6.7035000000 0.1349712724 0.9873131142 
6.7235000000 0.1376407870 0.9946745923 
6.7435000000 0.1411627297 0.9931937933 
6.7635000000 0.1414694149 1.0047945391 
6.7835000000 0.1419897919 0.9998395981 
6.8035000000 0.1449361698 0.9911831860 
6.8235000000 0.1479616114 0.9955667799 
6.8435000000 0.1469689248 1.0173468079 
6.8635000000 0.1448301712 1.0196291676 
6.8835000000 0.1433250630 1.0331377906 
6.9035000000 0.1406986782 1.0478637964 
6.9235000000 0.1421724516 1.0448896953 
6.9435000000 0.1413586301 1.0398881979 
6.9635000000 0.1350417476 1.0497408024 
6.9835000000 0.1288135181 1.0473477987 
7.0035000000 0.1255028422 1.0462115917 
7.0235000000 0.1273288627 1.0351579560 
7.0435000000 0.1257993625 1.0339709695 
7.0635000000 0.1255969488 1.0258026891 
7.0835000000 0.1259782333 1.0350581962 
7.1035000000 0.1236050073 1.0248410705 
7.1235000000 0.1192590336 1.0265574986 
7.1435000000 0.1191024440 1.0240238432 
7.1635000000 0.1182574475 1.0099815884 
7.1835000000 0.1179132599 1.0127038890 
7.2035000000 0.1168916743 1.0174831874 
7.2235000000 0.1150168465 1.0202577419 
7.2435000000 0.1101179827 1.0146727240 
7.2635000000 0.1024244582 1.0112895706 
7.2835000000 0.0973825017 1.0065541191 
7.3035000000 0.0970372672 0.9965691654 
7.3235000000 0.0874298254 0.9944178907 
7.3435000000 0.0815867880 0.9971704085 
7.3635000000 0.0807778643 1.0011552025 
7.3835000000 0.0808036751 1.0065365393 
7.4035000000 0.0794332287 1.0066366992 
7.4235000000 0.0787448783 1.0063036216 
7.4435000000 0.0792177490 0.9972415132 
7.4635000000 0.0767022169 1.0003346989 
7.4835000000 0.0756578295 1.0064510188 
7.5035000000 0.0769289651 1.0187480867 
7.5235000000 0.0800759331 1.0100133465 
7.5435000000 0.0806201941 1.0304837093 
7.5635000000 0.0787764859 1.0453742461 
7.5835000000 0.0799156532 1.0569442527 
7.6035000000 0.0860302356 1.0663758611 
7.6235000000 0.0857234494 1.0753628686 
7.6435000000 0.0862059668 1.0826823601 
7.6635000000 0.0895456332 1.0785666387 
7.6835000000 0.0895206290 1.0753129114 
7.7035000000 0.0895820598 1.0874847085 
7.7235000000 0.0866355934 1.0933383181 
7.7435000000 0.0842430814 1.0960282006 
7.7635000000 0.0837389483 1.0943825093 
7.7835000000 0.0833119305 1.0990822266 
7.8035000000 0.0837160227 1.0987444127 
7.8235000000 0.0947561422 1.1031991543 
7.8435000000 0.0957298544 1.0785699512 
7.8635000000 0.0978103290 1.0750679245 
7.8835000000 0.0982022033 1.0722387821 
7.9035000000 0.1004989551 1.0701706006 
7.9235000000 0.0997193041 1.0649167357 
7.9435000000 0.1001576341 1.0732938712 
7.9635000000 0.1018102916 1.0807845140 
7.9835000000 0.1011853633 1.0859231932 
8.0045000000 0.1010464346 1.0953095454 
8.0245000000 0.1013425934 1.0963161968 
8.0445000000 0.1081688156 1.0945227305 
8.0645000000 0.1106841542 1.0856654659 
8.0845000000 0.1071674483 1.0805782014 
8.1045000000 0.1105208331 1.0661618295 
8.1245000000 0.1175375548 1.0626237201 
8.1445000000 0.1171852424 1.0669051670 
8.1645000000 0.1153884054 1.0698647779 
8.1845000000 0.1159180794 1.0520087855 
8.2045000000 0.1170751097 1.0426710534 
8.2245000000 0.1173178477 1.0400525822 
8.2445000000 0.1189948346 1.0574052030 
8.2645000000 0.1199896174 1.0532087384 
8.2845000000 0.1199114120 1.0464684706 
8.3045000000 0.1207695244 1.0596800374 
8.3245000000 0.1211363307 1.0532515059 
8.3445000000 0.1215748126 1.0539843496 
8.3645000000 0.1224602362 1.0510749788 
8.3845000000 0.1243831179 1.0667906626 
8.4045000000 0.1246941125 1.0541813775 
8.4245000000 0.1288775366 1.0572383375 
8.4445000000 0.1310168499 1.0604982529 
8.4645000000 0.1325008447 1.0587593977 
8.4845000000 0.1333680313 1.0518933922 
8.5045000000 0.1339317612 1.0412366735 
8.5245000000 0.1316741918 1.0539166070 
8.5445000000 0.1278848303 1.0347491544 
8.5645000000 0.1285986025 1.0318592608 
8.5845000000 0.1247047669 1.0260408775 
8.6045000000 0.1173826084 1.0081467654 
8.6245000000 0.1188001587 1.0112715422 
8.6445000000 0.1203310276 1.0056070212 
8.6645000000 0.1177781363 1.0085817195 
8.6845000000 0.1179896566 1.0056535416 
8.7045000000 0.1170367491 1.0016644745 
8.7245000000 0.1175960808 0.9911711820 
8.7445000000 0.1171494087 0.9916452885 
8.7645000000 0.1174648288 0.9838346965 
8.7845000000 0.1201285135 0.9590998631 
8.8045000000 0.1304826915 0.9596990982 
8.8245000000 0.1247919964 0.9586190851 
8.8445000000 0.1259280338 0.9640821923 
8.8645000000 0.1288941679 0.9696761545 
8.8845000000 0.1303532270 0.9784950938 
8.9045000000 0.1384126455 0.9902531243 
8.9245000000 0.1381465120 0.9942317516 
8.9445000000 0.1406949438 0.9848535883 
8.9645000000 0.1491729873 0.9755835858 
8.9845000000 0.1608000894 0.9672548516 
9.0045000000 0.1683115666 0.9788514148 
9.0245000000 0.1665131200 0.9802078075 
9.0445000000 0.1625400755 0.9734078102 
9.0645000000 0.1620450781 0.9909906830 
9.0845000000 0.1621018970 0.9928126308 
9.1045000000 0.1560309561 0.9943108312 
9.1245000000 0.1497660842 1.0168639353 
9.1445000000 0.1497597495 1.0349242567 
9.1645000000 0.1498307455 1.0250743771 
9.1845000000 0.1508682393 1.0396711110 
9.2045000000 0.1535302682 1.0481107161 
9.2245000000 0.1579021227 1.0492090797 
9.2445000000 0.1586214402 1.0506711108 
9.2645000000 0.1583103240 1.0526843644 
9.2845000000 0.1584980642 1.0638547245 
9.3045000000 0.1626855050 1.0578620373 
9.3245000000 0.1682458149 1.0768364840 
9.3445000000 0.1811512898 1.0742132918 
9.3645000000 0.1892459310 1.0903028820 
9.3845000000 0.1958528657 1.0769100408 
9.4045000000 0.1961175364 1.0941482209 
9.4245000000 0.1955830703 1.0916000647 
9.4445000000 0.1991605180 1.1167243949 
9.4645000000 0.2066813002 1.1159809844 
9.4845000000 0.2089568546 1.1272550466 
9.5045000000 0.2086459862 1.1232447976 
9.5245000000 0.2068347646 1.1101130937 
9.5445000000 0.2068723176 1.1164371880 
9.5645000000 0.2087964224 1.1112392780 
9.5845000000 0.2085161946 1.0959422303 
9.6045000000 0.2096195361 1.0976578797 
9.6245000000 0.2078691052 1.0957167338 
9.6445000000 0.2093391755 1.1002134507 
9.6645000000 0.2125332807 1.1033266772 
9.6845000000 0.2112624578 1.1183207697 
9.7045000000 0.2139844460 1.1203121262 
9.7245000000 0.2150091695 1.1188355460 
9.7445000000 0.2146887258 1.1044625865 
9.7645000000 0.2141479674 1.1065473170 
9.7845000000 0.2119228424 1.1110039390 
9.8045000000 0.1963599934 1.1177534846 
9.8245000000 0.1860248979 1.1202592333 
9.8445000000 0.1856125681 1.1135902095 
9.8645000000 0.1839554591 1.1023889908 
9.8845000000 0.1814103857 1.0856680192 
9.9045000000 0.1726189141 1.0705993779 
9.9245000000 0.1759941214 1.0596852330 
9.9445000000 0.1776296329 1.0581182214 
9.9645000000 0.1674068533 1.0551749324 
9.9845000000 0.1558969402 1.0538054556 
10.0055000000 0.1480857309 1.0372195567 
10.0255000000 0.1466963338 1.0279768866 
10.0455000000 0.1442479224 1.0341755830 
10.0655000000 0.1433795915 1.0178067729 
10.0855000000 0.1442541628 0.9972467568 
10.1055000000 0.1456850185 0.9986329240 
10.1255000000 0.1455322096 0.9880779729 
10.1455000000 0.1486978176 0.9662344996 
10.1655000000 0.1521833827 0.9702246628 
10.1855000000 0.1534172722 0.9717747830 
10.2055000000 0.1521734157 0.9573323743 
10.2255000000 0.1474138909 0.9541336024 
10.2455000000 0.1459428822 0.9477093652 
10.2655000000 0.1458904611 0.9538372475 
10.2855000000 0.1514649239 0.9484049672 
10.3055000000 0.1711146554 0.9589183801 
10.3255000000 0.1777000447 0.9439783884 
10.3455000000 0.1674669351 0.9444052019 
10.3655000000 0.1578944453 0.9348858148 
10.3855000000 0.1546213588 0.9400048157 
10.4055000000 0.1654783149 0.9323700004 
10.4255000000 0.1686039685 0.9416870872 
10.4455000000 0.1613345985 0.9403098611 
10.4655000000 0.1522070379 0.9378942521 
10.4855000000 0.1495808981 0.9443738332 
10.5055000000 0.1470815494 0.9434832407 
10.5255000000 0.1464943820 0.9506345529 
10.5455000000 0.1456654146 0.9411080143 
10.5655000000 0.1427841430 0.9492934436 
10.5855000000 0.1423415553 0.9793781099 
10.6055000000 0.1410357535 0.9783987519 
10.6255000000 0.1416468714 0.9747617595 
10.6455000000 0.1399160794 0.9768831161 
10.6655000000 0.1396147525 0.9716493126 
10.6855000000 0.1403546572 0.9615919383 
10.7055000000 0.1376479128 0.9647663593 
10.7255000000 0.1405077879 0.9669351409 
10.7455000000 0.1475018795 0.9724262969 
10.7655000000 0.1491069497 0.9830600360 
10.7855000000 0.1496003651 1.0056282358 
10.8055000000 0.1502563043 1.0022857575 
10.8255000000 0.1513646831 1.0035265252 
10.8455000000 0.1544719578 1.0094739339 
10.8655000000 0.1528392404 1.0099473036 
10.8855000000 0.1540165371 1.0197163956 
10.9055000000 0.1538410484 1.0187509015 
10.9255000000 0.1532544176 1.0249899475 
10.9455000000 0.1486534245 1.0351534131 
10.9655000000 0.1491147110 1.0499414815 
10.9855000000 0.1496235403 1.0537920023 
11.0055000000 0.1518584165 1.0541902934 
11.0255000000 0.1538050314 1.0580769345 
11.0455000000 0.1531315937 1.0570396863 
11.0655000000 0.1519691898 1.0643814734 
11.0855000000 0.1505933358 1.0706873362 
11.1055000000 0.1517537963 1.0672974760 
11.1255000000 0.1516582267 1.0743349654 
11.1455000000 0.1501531209 1.0741552787 
11.1655000000 0.1498759750 1.0814304486 
11.1855000000 0.1460577197 1.0837918308 
11.2055000000 0.1446277103 1.0953252215 
11.2255000000 0.1457137657 1.0951686153 
11.2455000000 0.1471087624 1.0892252572 
11.2655000000 0.1475438699 1.0918239936 
11.2855000000 0.1435694340 1.0943426842 
11.3055000000 0.1196589042 1.0737175534 
11.3255000000 0.1100140121 1.0781428227 
11.3455000000 0.1076052304 1.0869815023 
11.3655000000 0.1078824349 1.0714583855 
11.3855000000 0.1041802326 1.0617245684 
11.4055000000 0.0933832575 1.0530264822 
11.4255000000 0.0832850616 1.0432922009 
11.4455000000 0.0827307588 1.0332292882 
11.4655000000 0.0826948169 1.0321901178 
11.4855000000 0.0824247279 1.0184953764 
11.5055000000 0.0823980370 1.0354837305 
11.5255000000 0.0822382037 1.0312002750 
11.5455000000 0.0829737356 1.0323672303 
11.5655000000 0.0854976550 1.0295978375 
11.5855000000 0.0872053041 1.0101081162 
11.6055000000 0.0891991273 1.0233850551 
11.6255000000 0.0907776861 1.0172329073 
11.6455000000 0.0894491696 1.0170368494 
11.6655000000 0.0864914500 1.0126481677 
11.6855000000 0.0894880071 1.0125959725 
11.7055000000 0.0941881364 1.0037274213 
11.7255000000 0.0898669844 0.9980195841 
11.7455000000 0.0825533083 1.0125555908 
11.7655000000 0.0816493683 1.0236613862 
11.7855000000 0.0811345829 1.0281223576 
11.8055000000 0.0801827502 1.0300101086 
11.8255000000 0.0787922804 1.0301552008 
11.8455000000 0.0728612799 1.0407742512 
11.8655000000 0.0710829718 1.0483376478 
11.8855000000 0.0685519615 1.0435022298 
11.9055000000 0.0661311986 1.0382623053 
11.9255000000 0.0633845734 1.0635178497 
11.9455000000 0.0656303300 1.0544733201 
11.9655000000 0.0661709734 1.0416204883 
11.9855000000 0.0694448237 1.0475109170 
12.0065000000 0.0730112080 1.0522529670 
12.0265000000 0.0723947371 1.0500003129 
12.0465000000 0.0744950735 1.0537989352 
12.0665000000 0.0811271508 1.0420185161 
12.0865000000 0.0825051124 1.0395338204 
12.1065000000 0.0836451262 1.0372945940 
12.1265000000 0.0857251360 1.0203925263 
12.1465000000 0.0835610675 1.0212102584 
12.1665000000 0.0818387918 1.0172715594 
12.1865000000 0.0823784947 1.0140830547 
12.2065000000 0.0818303989 1.0191747617 
12.2265000000 0.0817725662 1.0226984056 
12.2465000000 0.0812818762 1.0202036727 
12.2665000000 0.0867671801 1.0185770460 
12.2865000000 0.0930200147 1.0062427892 
12.3065000000 0.0946943109 1.0369239083 
12.3265000000 0.0967622972 1.0406850220 
12.3465000000 0.1083588482 1.0365307428 
12.3665000000 0.1141740170 1.0450480051 
12.3865000000 0.1138798225 1.0558694906 
12.4065000000 0.1135993409 1.0584247449 
12.4265000000 0.1190529807 1.0538976080 
12.4465000000 0.1338904555 1.0607581123 
12.4665000000 0.1354655602 1.0668845699 
12.4865000000 0.1402926990 1.0679084270 
12.5065000000 0.1491583441 1.0527821171 
12.5265000000 0.1604518557 1.0513672659 
12.5465000000 0.1698080144 1.0559248775 
12.5665000000 0.1676497338 1.0444883236 
12.5865000000 0.1674253265 1.0489992697 
12.6065000000 0.1808242646 1.0417638840 
12.6265000000 0.1852532003 1.0422149515 
12.6465000000 0.1850585424 1.0365010841 
12.6665000000 0.1849676210 1.0356136737 
12.6865000000 0.1852014154 1.0357162911 
12.7065000000 0.1801871645 1.0479792567 
12.7265000000 0.1812497954 1.0433662617 
12.7465000000 0.1814613967 1.0201355274 
12.7665000000 0.1807151566 0.9962271116 
12.7865000000 0.1802511747 0.9819523660 
12.8065000000 0.1801974817 0.9716981469 
12.8265000000 0.1800670785 0.9775457821 
12.8465000000 0.1798871603 0.9793853798 
12.8665000000 0.1794513063 0.9889997759 
12.8865000000 0.1796766043 0.9876663920 
12.9065000000 0.1805448995 0.9938237750 
12.9265000000 0.1812294714 0.9631880595 
12.9465000000 0.1807869587 0.9590573802 
12.9665000000 0.1838709705 0.9658377975 
12.9865000000 0.1836739917 0.9567223550 
13.0065000000 0.1840105350 0.9528621497 
13.0265000000 0.1840757731 0.9536982147 
13.0465000000 0.1824170742 0.9632697257 
13.0665000000 0.1788381170 0.9840042481 
13.0865000000 0.1809664987 0.9872104513 
13.1065000000 0.1933448208 0.9905332211 
13.1265000000 0.2019940212 0.9950181600 
13.1465000000 0.2121681483 1.0019266177 
13.1665000000 0.2198433964 1.0049791961 
13.1865000000 0.2212957849 1.0021413488 
13.2065000000 0.2209541759 1.0009118688 
13.2265000000 0.2201315080 1.0049794521 
13.2465000000 0.2184914337 1.0074749141 
13.2665000000 0.2123316194 1.0059332565 
13.2865000000 0.2082988298 1.0122002445 
13.3065000000 0.2065002830 0.9956242327 
13.3265000000 0.2031685461 0.9997975720 
13.3465000000 0.1931170711 1.0047302967 
13.3665000000 0.1863279266 1.0027263228 
13.3865000000 0.1877070065 1.0045108813 
13.4065000000 0.1881663233 1.0132640225 
13.4265000000 0.1857573940 1.0115375658 
13.4465000000 0.1712993925 1.0126116046 
13.4665000000 0.1699383564 1.0053555832 
13.4865000000 0.1653913199 1.0260246368 
13.5065000000 0.1610947329 1.0331167041 
13.5265000000 0.1628828081 1.0345975099 
13.5465000000 0.1592994842 1.0307571218 
13.5665000000 0.1608186109 1.0281811021 
13.5865000000 0.1711581037 1.0294340055 
13.6065000000 0.1640399536 1.0283128413 
13.6265000000 0.1579719153 1.0382699824 
13.6465000000 0.1638201272 1.0452683686 
13.6665000000 0.1747875247 1.0554385904 
13.6865000000 0.1713347544 1.0574654884 
13.7065000000 0.1726286087 1.0517060343 
13.7265000000 0.1846660778 1.0679735901 
13.7465000000 0.1922467184 1.0709740036 
13.7665000000 0.1931763683 1.0638753826 
13.7865000000 0.1930234117 1.0889401298 
13.8065000000 0.1940274127 1.0905462905 
13.8265000000 0.1975282374 1.0811480162 
13.8465000000 0.2005284500 1.0599979818 
13.8665000000 0.2009911129 1.0506459784 
13.8865000000 0.2010990105 1.0622433666 
13.9065000000 0.2017083963 1.0574810876 
13.9265000000 0.2012299219 1.0628030197 
13.9465000000 0.1994338268 1.0737256373 
13.9665000000 0.1951666306 1.0603589243 
13.9865000000 0.1918738708 1.0719870254 
14.0075000000 0.1857871174 1.0826339163 
14.0275000000 0.1852401430 1.0817050864 
14.0475000000 0.1915119974 1.0692840187 
14.0675000000 0.1944565576 1.0666676683 
14.0875000000 0.1910684311 1.0588062573 
14.1075000000 0.1737696703 1.0613147540 
14.1275000000 0.1637343017 1.0490582587 
14.1475000000 0.1555429249 1.0482048053 
14.1675000000 0.1488660643 1.0601973491 
14.1875000000 0.1575644552 1.0511805427 
14.2075000000 0.1673261612 1.0477947283 
14.2275000000 0.1675909424 1.0416554463 
14.2475000000 0.1673103358 1.0521263759 
14.2675000000 0.1687049347 1.0511853192 
14.2875000000 0.1663417899 1.0666398198 
14.3075000000 0.1674402835 1.0902569769 
14.3275000000 0.1668754479 1.0927721117 
14.3475000000 0.1651775663 1.0953568793 
14.3675000000 0.1690385637 1.0935273763 
14.3875000000 0.1770376051 1.1007195425 
14.4075000000 0.1790488449 1.0911752119 
14.4275000000 0.1785092968 1.1017354719 
14.4475000000 0.1802377143 1.0890471209 
14.4675000000 0.1807080494 1.0878604654 
14.4875000000 0.1840460402 1.0818485486 
14.5075000000 0.1793654234 1.0969445001 
14.5275000000 0.1693191722 1.0915555916 
14.5475000000 0.1635728181 1.0867686293 
14.5675000000 0.1676427176 1.1076761117 
14.5875000000 0.1568887859 1.1025196298 
14.6075000000 0.1499071659 1.1035035885 
14.6275000000 0.1514754250 1.1079127752 
14.6475000000 0.1459771296 1.1030518301 
14.6675000000 0.1393566466 1.1039392777 
14.6875000000 0.1420103849 1.0920055800 
14.7075000000 0.1414614345 1.0937950742 
14.7275000000 0.1282449984 1.0819324797 
14.7475000000 0.1231934574 1.0795483842 
14.7675000000 0.1301121596 1.0826929898 
14.7875000000 0.1351612254 1.0637903034 
14.8075000000 0.1353113420 1.0729392193 
14.8275000000 0.1328105258 1.0704340979 
14.8475000000 0.1352023837 1.0793710546 
14.8675000000 0.1396606274 1.0720060134 
14.8875000000 0.1413561672 1.0663467690 
14.9075000000 0.1422406404 1.0668468235 
14.9275000000 0.1419273984 1.0697558732 
14.9475000000 0.1421717937 1.0557041250 
14.9675000000 0.1434658673 1.0502397317 
14.9875000000 0.1441989458 1.0380606056 
15.0075000000 0.1444781857 1.0222369344 
15.0275000000 0.1444179151 1.0177623291 
15.0475000000 0.1380886078 1.0144935660 
15.0675000000 0.1320676072 1.0064703060 
15.0875000000 0.1348823098 1.0113890174 
15.1075000000 0.1568235711 1.0152623302 
15.1275000000 0.1568125736 1.0183851159 
15.1475000000 0.1579292212 1.0202385754 
15.1675000000 0.1654507724 1.0028138459 
15.1875000000 0.1644957462 1.0152809534 
15.2075000000 0.1653384341 1.0095934577 
15.2275000000 0.1824515725 1.0132837514 
15.2475000000 0.1906986922 1.0004871717 
15.2675000000 0.1907477743 1.0044173644 
15.2875000000 0.1902521221 0.9904347852 
15.3075000000 0.1924171872 0.9699134408 
15.3275000000 0.1956399284 0.9641707939 
15.3475000000 0.1954071271 0.9632823019 
15.3675000000 0.1916725264 0.9675049490 
15.3875000000 0.1817355199 0.9683958977 
15.4075000000 0.1795746857 0.9816323664 
15.4275000000 0.1826844760 0.9727304035 
15.4475000000 0.1808201834 0.9663636178 
15.4675000000 0.1826312119 0.9678832103 
15.4875000000 0.1800702780 0.9643358056 
15.5075000000 0.1829050197 0.9581133040 
15.5275000000 0.1805290173 0.9567014137 
15.5475000000 0.1804653262 0.9586027117 
15.5675000000 0.1770890308 0.9564123861 
15.5875000000 0.1762950026 0.9578084284 
15.6075000000 0.1845858960 0.9554709143 
15.6275000000 0.1887089289 0.9634773696 
15.6475000000 0.1884563401 0.9662122203 
15.6675000000 0.1884119229 0.9609186573 
15.6875000000 0.1923682722 0.9940435579 
15.7075000000 0.1918011007 0.9901204539 
15.7275000000 0.1941903594 0.9930321167 
15.7475000000 0.1985139223 0.9982769912 
15.7675000000 0.1976667022 1.0019744677 
15.7875000000 0.1948733956 0.9999586992 
15.8075000000 0.1959405383 1.0009998101 
15.8275000000 0.2024409277 1.0050395166 
15.8475000000 0.2033469187 1.0022854809 
15.8675000000 0.1991383007 1.0020880442 
15.8875000000 0.1987623751 1.0188747519 
15.9075000000 0.1971602276 1.0179450993 
15.9275000000 0.2000343637 1.0168952434 
15.9475000000 0.2060894390 1.0278786980 
15.9675000000 0.2119234278 1.0321869406 
15.9875000000 0.2183577702 1.0232617351 
16.0085000000 0.2196210609 1.0242644639 
16.0285000000 0.2194553040 1.0207325577 
16.0485000000 0.2224351999 1.0271425514 
16.0685000000 0.2350515132 1.0244187736 
16.0885000000 0.2455827788 1.0255750105 
16.1085000000 0.2250487824 1.0187037585 
16.1285000000 0.2289672319 1.0173933782 
16.1485000000 0.2346384384 1.0311250654 
16.1685000000 0.2378590426 1.0327139817 
16.1885000000 0.2318061420 1.0215463611 
16.2085000000 0.2205335864 1.0272485424 
16.2285000000 0.2065362715 1.0205243937 
16.2485000000 0.2102031045 1.0348765433 
16.2685000000 0.2176757746 1.0384995832 
16.2885000000 0.2190695420 1.0245439309 
16.3085000000 0.2213072079 1.0202441991 
16.3285000000 0.2234212699 1.0105531894 
16.3485000000 0.2264982303 1.0119666882 
16.3685000000 0.2296464097 0.9996625924 
16.3885000000 0.2329695179 0.9874987461 
16.4085000000 0.2359175954 0.9764234239 
16.4285000000 0.2306080222 0.9892052926 
16.4485000000 0.2319625355 0.9967395488 
16.4685000000 0.2304894719 1.0015737774 
16.4885000000 0.2345786358 1.0050292211 
16.5085000000 0.2337014288 0.9960714227 
16.5285000000 0.2343399936 1.0136442839 
16.5485000000 0.2363448939 1.0123431768 
16.5685000000 0.2343132564 0.9990555940 
16.5885000000 0.2344770404 1.0064002991 
16.6085000000 0.2260538023 1.0202509359 
16.6285000000 0.2236081288 0.9921035001 
16.6485000000 0.2276849358 0.9946927731 
16.6685000000 0.2238131730 0.9944285272 
16.6885000000 0.2196647386 0.9782997618 
16.7085000000 0.2320221521 0.9795768898 
16.7285000000 0.2313405307 0.9774520415 
16.7485000000 0.2261213883 0.9684978750 
16.7685000000 0.2242861530 0.9708898058 
16.7885000000 0.2368102778 0.9578794350 
16.8085000000 0.2371052600 0.9672838291 
16.8285000000 0.2297013482 0.9739290800 
16.8485000000 0.2254177672 0.9724591470 
16.8685000000 0.2276872481 0.9691067786 
16.8885000000 0.2285807073 0.9514496350 
16.9085000000 0.2306651722 0.9554252423 
16.9285000000 0.2280985428 0.9566724835 
16.9485000000 0.2219806822 0.9456288772 
16.9685000000 0.2170449411 0.9574527450 
16.9885000000 0.2115191166 0.9666623248 
17.0085000000 0.2111170340 0.9725897391 
17.0285000000 0.2120900449 0.9951012780 
17.0485000000 0.2107524072 0.9879116331 
17.0685000000 0.2108123140 0.9981690479 
17.0885000000 0.1998452667 0.9988016285 
17.1085000000 0.2020349124 1.0065683743 
17.1285000000 0.2083813146 1.0207570013 
17.1485000000 0.2097081191 1.0059535420 
17.1685000000 0.2069509993 1.0085138697 
17.1885000000 0.2065637229 1.0261349814 
17.2085000000 0.2067840057 1.0296116527 
17.2285000000 0.2062847701 1.0377112755 
17.2485000000 0.1955533647 1.0317477030 
17.2685000000 0.1867719002 1.0312572305 
17.2885000000 0.1870155702 1.0395428304 
17.3085000000 0.1845429491 1.0460224792 
17.3285000000 0.1826925863 1.0518242269 
17.3485000000 0.1795886633 1.0462732384 
17.3685000000 0.1772887912 1.0467113184 
17.3885000000 0.1768054671 1.0666226340 
17.4085000000 0.1773802731 1.0846293127 
17.4285000000 0.1800986693 1.0764148063 
17.4485000000 0.1832081619 1.0816943742 
17.4685000000 0.1826048721 1.0743684678 
17.4885000000 0.1779543201 1.0671696960 
17.5085000000 0.1793007308 1.0687806621 
17.5285000000 0.1785931581 1.0561898922 
17.5485000000 0.1796619013 1.0559336685 
17.5685000000 0.1854872503 1.0592382453 
17.5885000000 0.1865006739 1.0477398768 
17.6085000000 0.1860609630 1.0303695682 
17.6285000000 0.1824441893 1.0353645407 
17.6485000000 0.1776625900 1.0334889298 
17.6685000000 0.1774285299 1.0304504479 
17.6885000000 0.1750881444 1.0144217739 
17.7085000000 0.1625514021 1.0183738821 
17.7285000000 0.1598877466 1.0140668931 
17.7485000000 0.1590755425 1.0188386132 
17.7685000000 0.1549881025 1.0161080113 
17.7885000000 0.1412632180 1.0233118537 
17.8085000000 0.1413350638 1.0024769965 
17.8285000000 0.1436024939 1.0007427388 
17.8485000000 0.1427099479 1.0070335113 
17.8685000000 0.1402137343 1.0053953810 
17.8885000000 0.1387235578 0.9963227500 
17.9085000000 0.1396160129 1.0040451199 
17.9285000000 0.1455983278 1.0109399332 
17.9485000000 0.1465879404 1.0140086793 
17.9685000000 0.1446213157 1.0007112271 
17.9885000000 0.1440172714 0.9963031860 
18.0095000000 0.1450880278 0.9993643379 
18.0295000000 0.1445480357 0.9890774420 
18.0495000000 0.1439064917 0.9907333363 
18.0695000000 0.1400166674 0.9775604786 
18.0895000000 0.1393195023 0.9791670795 
18.1095000000 0.1361941987 0.9696809650 
18.1295000000 0.1367529040 0.9521460971 
18.1495000000 0.1285359414 0.9481527003 
18.1695000000 0.1189860979 0.9514187507 
18.1895000000 0.1181405667 0.9579223901 
18.2095000000 0.1216972906 0.9583489188 
18.2295000000 0.1238051093 0.9679577102 
18.2495000000 0.1294182414 0.9582423911 
18.2695000000 0.1324318250 0.9684922748 
18.2895000000 0.1352193631 0.9632951595 
18.3095000000 0.1348955186 0.9670238829 
18.3295000000 0.1353671306 0.9583597542 
18.3495000000 0.1351033201 0.9712535064 
18.3695000000 0.1340517917 0.9763849589 
18.3895000000 0.1322163237 0.9760021138 
18.4095000000 0.1310092870 0.9529353465 
18.4295000000 0.1284010452 0.9529582141 
18.4495000000 0.1243103180 0.9499923270 
18.4695000000 0.1251362397 0.9422297431 
18.4895000000 0.1247672444 0.9420891738 
18.5095000000 0.1209147337 0.9284964282 
18.5295000000 0.1205577522 0.9389588667 
18.5495000000 0.1179633949 0.9528836662 
18.5695000000 0.1128238963 0.9518924751 
18.5895000000 0.1108606558 0.9534624871 
18.6095000000 0.1128254775 0.9541214943 
18.6295000000 0.1148638513 0.9538106117 
18.6495000000 0.1155543777 0.9503263939 
18.6695000000 0.1151461247 0.9490802366 
18.6895000000 0.1152426435 0.9532651771 
18.7095000000 0.1183394806 0.9550797651 
18.7295000000 0.1220674973 0.9590895371 
18.7495000000 0.1241059409 0.9630481760 
18.7695000000 0.1269443028 0.9601425190 
18.7895000000 0.1269808224 0.9543040192 
18.8095000000 0.1343436727 0.9552018778 
18.8295000000 0.1508195786 0.9442606773 
18.8495000000 0.1523324636 0.9400225400 
18.8695000000 0.1600997775 0.9497971243 
18.8895000000 0.1915349345 0.9483604781 
18.9095000000 0.2046484942 0.9377463073 
18.9295000000 0.2072181588 0.9291796339 
18.9495000000 0.2144529717 0.9306925474 
18.9695000000 0.2150996781 0.9395831483 
18.9895000000 0.2145492943 0.9419827855 
19.0095000000 0.2135233719 0.9408144348 
19.0295000000 0.2155274727 0.9543575155 
19.0495000000 0.2141924948 0.9797872729 
19.0695000000 0.2078281272 0.9813604938 
19.0895000000 0.2067709145 0.9781021527 
19.1095000000 0.2063394251 0.9843972523 
19.1295000000 0.1972631527 0.9954036543 
19.1495000000 0.1955458639 1.0044434209 
19.1695000000 0.1966913138 0.9988528939 
19.1895000000 0.1964412457 0.9751583145 
19.2095000000 0.1959752091 0.9753171118 
19.2295000000 0.2013560466 0.9612868858 
19.2495000000 0.2018756019 0.9637282991 
19.2695000000 0.2024412063 0.9577795618 
19.2895000000 0.1970278113 0.9594198216 
19.3095000000 0.1942282834 0.9473377470 
19.3295000000 0.1901824555 0.9498948704 
19.3495000000 0.1912005077 0.9418421977 
19.3695000000 0.1920434470 0.9418934183 
19.3895000000 0.1920876321 0.9201026097 
19.4095000000 0.1918836133 0.9214809961 
19.4295000000 0.1926321296 0.9183174949 
19.4495000000 0.1941143666 0.9114696271 
19.4695000000 0.1935991535 0.9200734200 
19.4895000000 0.1965442177 0.9123733662 
19.5095000000 0.2018427076 0.9185786008 
19.5295000000 0.2033788060 0.9104029065 
19.5495000000 0.2028980272 0.8874883867 
19.5695000000 0.2050249498 0.8785580740 
19.5895000000 0.2122703537 0.8784802036 
19.6095000000 0.2181969241 0.8898408115 
19.6295000000 0.2169680928 0.8898669964 
19.6495000000 0.2166987297 0.8921556130 
19.6695000000 0.2186648748 0.8971657932 
19.6895000000 0.2233173551 0.9046800623 
19.7095000000 0.2200855596 0.9315789746 
19.7295000000 0.2176432600 0.9328485752 
19.7495000000 0.2185280066 0.9335219100 
19.7695000000 0.2164648258 0.9407197607 
19.7895000000 0.2170034495 0.9477152128 
19.8095000000 0.2108163522 0.9638609072 
19.8295000000 0.1932434000 0.9646455648 
19.8495000000 0.1943984379 0.9653392350 
19.8695000000 0.1873445816 0.9622220192 
19.8895000000 0.1650766366 0.9733391752 
19.9095000000 0.1595891857 0.9857511652 
19.9295000000 0.1626790391 0.9878607740 
19.9495000000 0.1550436508 0.9987233924 
19.9695000000 0.1640661009 0.9992076735 
19.9895000000 0.1673075068 0.9941907308 
20.0105000000 0.1680080866 0.9846049139 
20.0305000000 0.1677573581 0.9808823278 
20.0505000000 0.1674774022 0.9582110847 
20.0705000000 0.1667992507 0.9553451009 
20.0905000000 0.1663401505 0.9627575916 
20.1105000000 0.1655947082 0.9597271700 
20.1305000000 0.1636401978 0.9566515996 
20.1505000000 0.1656749723 0.9492081503 
20.1705000000 0.1638791160 0.9622179536 
20.1905000000 0.1631048902 0.9617915571 
20.2105000000 0.1605568462 0.9493625778 
20.2305000000 0.1559372564 0.9518220763 
20.2505000000 0.1496175051 0.9459885984 
20.2705000000 0.1478287549 0.9295398482 
20.2905000000 0.1535432730 0.9334084066 
20.3105000000 0.1534633215 0.9287030017 
20.3305000000 0.1572635032 0.9295590719 
20.3505000000 0.1579627726 0.9154367746 
20.3705000000 0.1578315213 0.9079445186 
20.3905000000 0.1586123045 0.9155366529 
20.4105000000 0.1664091001 0.9249147065 
20.4305000000 0.1690899127 0.9271894391 
20.4505000000 0.1679300409 0.9255888450 
20.4705000000 0.1727295519 0.9307614612 
20.4905000000 0.1845530698 0.9376784918 
20.5105000000 0.1835929847 0.9417408245 
20.5305000000 0.1934200860 0.9509321939 
20.5505000000 0.2071701671 0.9703193578 
20.5705000000 0.2121545501 0.9812046238 
20.5905000000 0.2061510483 1.0028215821 
20.6105000000 0.2008011476 0.9941331469 
20.6305000000 0.2007943177 1.0309148992 
20.6505000000 0.2033499714 1.0171093054 
20.6705000000 0.2038316050 1.0227041330 
20.6905000000 0.2001564401 1.0151654425 
20.7105000000 0.2036971118 0.9968803596 
20.7305000000 0.2020991616 0.9902558250 
20.7505000000 0.1992436291 0.9945243654 
20.7705000000 0.2008586879 0.9884306656 
20.7905000000 0.2083324085 1.0021046484 
20.8105000000 0.2053032372 1.0049283092 
20.8305000000 0.2064575669 0.9983708321 
20.8505000000 0.2100976510 1.0026413305 
20.8705000000 0.2105233416 1.0054011246 
20.8905000000 0.2009710769 1.0014249261 
20.9105000000 0.1903831473 0.9838737171 
20.9305000000 0.1804980003 0.9916836709 
20.9505000000 0.1820921194 0.9823958489 
20.9705000000 0.1775439085 0.9679277013 
20.9905000000 0.1815886000 0.9676724552 
21.0105000000 0.1813520199 0.9743297486 
21.0305000000 0.1794524794 0.9628080647 
21.0505000000 0.1794525455 0.9638820880 
21.0705000000 0.1783110661 0.9624885520 
21.0905000000 0.1785626110 0.9574980627 
21.1105000000 0.1809508567 0.9460425518 
21.1305000000 0.1841512647 0.9405572015 
21.1505000000 0.1831490936 0.9393379581 
21.1705000000 0.1843640674 0.9204893726 
21.1905000000 0.1850648520 0.9225687854 
21.2105000000 0.1869291612 0.9234338636 
21.2305000000 0.1857668167 0.9105092602 
21.2505000000 0.1919051432 0.9123461393 
21.2705000000 0.1902265099 0.9194294390 
21.2905000000 0.1876164932 0.9298016602 
21.3105000000 0.1889099490 0.9448031430 
21.3305000000 0.1848003077 0.9453933188 
21.3505000000 0.1832739015 0.9554332471 
21.3705000000 0.1840401675 0.9534764531 
21.3905000000 0.1819349784 0.9526729507 
21.4105000000 0.1758096940 0.9682472270 
21.4305000000 0.1778860084 0.9822781082 
21.4505000000 0.1793239309 0.9941537987 
21.4705000000 0.1868261035 0.9845819018 
21.4905000000 0.1796262430 0.9812631656 
21.5105000000 0.1759548498 0.9817878939 
21.5305000000 0.1655848671 0.9710157329 
21.5505000000 0.1526473285 0.9762969479 
21.5705000000 0.1467029055 0.9779358702 
21.5905000000 0.1472483542 0.9631559315 
21.6105000000 0.1468550785 0.9694534382 
21.6305000000 0.1539310432 0.9539611419 
21.6505000000 0.1553081623 0.9714884374 
21.6705000000 0.1528763157 0.9715612318 
21.6905000000 0.1561680805 0.9761116739 
21.7105000000 0.1615339241 0.9602582570 
21.7305000000 0.1626462803 0.9735245921 
21.7505000000 0.1628321085 0.9717842208 
21.7705000000 0.1602123701 0.9727961072 
21.7905000000 0.1516021057 0.9566301603 
21.8105000000 0.1542372337 0.9412555013 
21.8305000000 0.1539913812 0.9500661371 
21.8505000000 0.1476723190 0.9552345797 
21.8705000000 0.1467430933 0.9503303948 
21.8905000000 0.1487691202 0.9519171721 
21.9105000000 0.1472771913 0.9594508451 
21.9305000000 0.1472847689 0.9486604769 
21.9505000000 0.1476719766 0.9412706934 
21.9705000000 0.1484644719 0.9478945229 
21.9905000000 0.1435748821 0.9511514326 
22.0115000000 0.1425942983 0.9476665181 
22.0315000000 0.1431195069 0.9408429943 
22.0515000000 0.1444388541 0.9435725233 
22.0715000000 0.1448765488 0.9472388396 
22.0915000000 0.1478637592 0.9515815345 
22.1115000000 0.1489894718 0.9701728752 
22.1315000000 0.1515983034 0.9795722739 
22.1515000000 0.1554501527 0.9842428200 
22.1715000000 0.1557945061 0.9862966103 
22.1915000000 0.1679622256 0.9982152639 
22.2115000000 0.1752975956 1.0006638806 
22.2315000000 0.1739695805 1.0146381612 
22.2515000000 0.1708877535 1.0185214777 
22.2715000000 0.1706463094 1.0288527963 
22.2915000000 0.1677326380 1.0146310039 
22.3115000000 0.1657084146 1.0061898447 
22.3315000000 0.1656586976 1.0063839390 
22.3515000000 0.1652918650 1.0159979723 
22.3715000000 0.1684314536 1.0326278469 
22.3915000000 0.1687171265 1.0255780384 
22.4115000000 0.1644759614 1.0083535559 
22.4315000000 0.1617628800 0.9941679416 
22.4515000000 0.1603952972 0.9891711761 
22.4715000000 0.1519946395 0.9878684072 
22.4915000000 0.1496688003 0.9829388409 
22.5115000000 0.1517281908 0.9733857282 
22.5315000000 0.1581662326 0.9824474349 
22.5515000000 0.1590518746 0.9577743913 
22.5715000000 0.1585848310 0.9457257778 
22.5915000000 0.1575342797 0.9401580902 
22.6115000000 0.1562960750 0.9325484780 
22.6315000000 0.1485862583 0.9108232815 
22.6515000000 0.1455469600 0.8988003275 
22.6715000000 0.1468718302 0.8920613438 
22.6915000000 0.1414066558 0.8916851026 
22.7115000000 0.1336529844 0.8989026881 
22.7315000000 0.1337911978 0.8964379816 
22.7515000000 0.1416765519 0.8966333367 
22.7715000000 0.1436172266 0.8933725190 
22.7915000000 0.1456606841 0.9051038578 
22.8115000000 0.1426053122 0.9121970185 
22.8315000000 0.1457028459 0.9112092212 
22.8515000000 0.1591603020 0.9124766781 
22.8715000000 0.1649724698 0.9266135493 
22.8915000000 0.1632407383 0.9331979182 
22.9115000000 0.1657843201 0.9431867686 
22.9315000000 0.1650453102 0.9592509985 
22.9515000000 0.1636105317 0.9746716740 
22.9715000000 0.1588452352 0.9904986783 
22.9915000000 0.1593383043 0.9832792756 
23.0115000000 0.1593292888 0.9786846920 
23.0315000000 0.1584462885 0.9787260845 
23.0515000000 0.1571761242 0.9766098772 
23.0715000000 0.1571885200 0.9720305015 
23.0915000000 0.1552212788 0.9661424759 
23.1115000000 0.1529533608 0.9637061075 
23.1315000000 0.1478158473 0.9565540197 
23.1515000000 0.1440217398 0.9609362276 
23.1715000000 0.1427880569 0.9708543676 
23.1915000000 0.1305418449 0.9631652760 
23.2115000000 0.1204456471 0.9587571633 
23.2315000000 0.1176330541 0.9427822636 
23.2515000000 0.1163282778 0.9443149885 
23.2715000000 0.1181362919 0.9356239582 
23.2915000000 0.1224631989 0.9365164031 
23.3115000000 0.1259674986 0.9333016135 
23.3315000000 0.1269114833 0.9253295119 
23.3515000000 0.1274160160 0.9207617851 
23.3715000000 0.1248524735 0.9319949284 
23.3915000000 0.1301325796 0.9444146281 
23.4115000000 0.1463116734 0.9331724164 
23.4315000000 0.1682587827 0.9271068621 
23.4515000000 0.1683639687 0.9340098667 
23.4715000000 0.1638706374 0.9394979717 
23.4915000000 0.1607182100 0.9594232213 
23.5115000000 0.1583888313 0.9614591734 
23.5315000000 0.1529308902 0.9498704724 
23.5515000000 0.1518912391 0.9574195901 
23.5715000000 0.1519414023 0.9669772611 
23.5915000000 0.1527369593 0.9850984106 
23.6115000000 0.1532419264 0.9925845192 
23.6315000000 0.1537410431 1.0039651363 
23.6515000000 0.1572743129 1.0090138502 
23.6715000000 0.1560167664 1.0119600732 
23.6915000000 0.1590936023 1.0038384028 
23.7115000000 0.1589489312 1.0028458435 
23.7315000000 0.1585253729 1.0047209963 
23.7515000000 0.1535709222 1.0101939628 
23.7715000000 0.1559811934 1.0054063800 
23.7915000000 0.1587980043 0.9973621871 
23.8115000000 0.1598835017 0.9919445683 
23.8315000000 0.1602945087 0.9893740346 
23.8515000000 0.1512012802 0.9852047878 
23.8715000000 0.1473637853 0.9764658004 
23.8915000000 0.1469812165 0.9674105628 
23.9115000000 0.1444573977 0.9599589151 
23.9315000000 0.1445604959 0.9511524009 
23.9515000000 0.1439826445 0.9356859689 
23.9715000000 0.1430679990 0.9227946779 
23.9915000000 0.1450567370 0.9307373728 
24.0125000000 0.1557349955 0.9394934905 
24.0325000000 0.1620349476 0.9430632019 
24.0525000000 0.1676297815 0.9386658143 
24.0725000000 0.1691679196 0.9442146866 
24.0925000000 0.1680880008 0.9517058680 
24.1125000000 0.1673543296 0.9499406599 
24.1325000000 0.1672310506 0.9516767260 
24.1525000000 0.1681005436 0.9456167838 
24.1725000000 0.1689373235 0.9467594188 
24.1925000000 0.1696868111 0.9530878334 
24.2125000000 0.1703170743 0.9524095292 
24.2325000000 0.1726196249 0.9745911201 
24.2525000000 0.1736392396 0.9703902717 
24.2725000000 0.1732531140 0.9679316222 
24.2925000000 0.1693912938 0.9603410593 
24.3125000000 0.1659767637 0.9617366254 
24.3325000000 0.1659371804 0.9693759774 
24.3525000000 0.1670114798 0.9678004028 
24.3725000000 0.1652436158 0.9389566094 
24.3925000000 0.1675099835 0.9315924730 
24.4125000000 0.1553999941 0.9455918951 
24.4325000000 0.1344476595 0.9497780613 
24.4525000000 0.1336077707 0.9494253429 
24.4725000000 0.1332216132 0.9468237002 
24.4925000000 0.1342487167 0.9393905028 
24.5125000000 0.1348583075 0.9465580656 
24.5325000000 0.1380354613 0.9425419785 
24.5525000000 0.1388078525 0.9384674078 
24.5725000000 0.1385859865 0.9278342373 
24.5925000000 0.1369343824 0.9191745349 
24.6125000000 0.1366770573 0.9095265348 
24.6325000000 0.1396741345 0.8965986752 
24.6525000000 0.1427292731 0.8959477125 
24.6725000000 0.1519461410 0.9015434387 
24.6925000000 0.1496017335 0.9016717336 
24.7125000000 0.1544488660 0.9007390544 
24.7325000000 0.1572726990 0.9001284997 
24.7525000000 0.1564160964 0.8979113378 
24.7725000000 0.1527015375 0.8943339562 
24.7925000000 0.1484760542 0.8955598588 
24.8125000000 0.1492567211 0.8881629119 
24.8325000000 0.1443714184 0.9041492848 
24.8525000000 0.1419456280 0.8991623169 
24.8725000000 0.1423915274 0.9032288933 
24.8925000000 0.1429349110 0.9037907114 
24.9125000000 0.1487196506 0.9115234357 
24.9325000000 0.1600749430 0.9180670588 
24.9525000000 0.1625430076 0.9172642127 
24.9725000000 0.1613276392 0.9157550263 
24.9925000000 0.1572429617 0.9174774698 
25.0125000000 0.1485227546 0.9137172121 
25.0325000000 0.1467738662 0.9310494060 
25.0525000000 0.1426412447 0.9491824228 
25.0725000000 0.1407362745 0.9415046128 
25.0925000000 0.1434519368 0.9352434058 
25.1125000000 0.1451772493 0.9312576711 
25.1325000000 0.1444282581 0.9440571408 
25.1525000000 0.1430326576 0.9377453667 
25.1725000000 0.1415896982 0.9233991425 
25.1925000000 0.1405633359 0.9220936728 
25.2125000000 0.1399125921 0.9193735860 
25.2325000000 0.1417706230 0.8986077528 
25.2525000000 0.1405362938 0.9051286981 
25.2725000000 0.1396457285 0.8999475779 
25.2925000000 0.1401399607 0.9083753904 
25.3125000000 0.1486677889 0.9122063073 
25.3325000000 0.1504105085 0.9040383632 
25.3525000000 0.1497439250 0.9072442558 
25.3725000000 0.1505289858 0.9197430433 
25.3925000000 0.1465940459 0.9255367490 
25.4125000000 0.1402386596 0.9282544030 
25.4325000000 0.1471534760 0.9390557392 
25.4525000000 0.1489937248 0.9303251146 
25.4725000000 0.1527071022 0.9451194062 
25.4925000000 0.1547992625 0.9386199311 
25.5125000000 0.1575368233 0.9323293406 
25.5325000000 0.1656899237 0.9373905736 
25.5525000000 0.1719489089 0.9546531875 
25.5725000000 0.1761326957 0.9572571866 
25.5925000000 0.1778329176 0.9696582573 
25.6125000000 0.1783386471 0.9774754085 
25.6325000000 0.1761047744 0.9825692241 
25.6525000000 0.1684004210 0.9835787569 
25.6725000000 0.1593934770 0.9763952524 
25.6925000000 0.1583893285 0.9813426684 
25.7125000000 0.1539663832 0.9974611169 
25.7325000000 0.1510603151 0.9936613348 
25.7525000000 0.1492601129 0.9949374434 
25.7725000000 0.1494746451 1.0050055945 
25.7925000000 0.1483496772 0.9936728251 
25.8125000000 0.1464173746 1.0016366484 
25.8325000000 0.1475108785 0.9823301516 
25.8525000000 0.1454751554 0.9969527672 
25.8725000000 0.1439456465 0.9907569424 
25.8925000000 0.1446466327 0.9835587763 
25.9125000000 0.1415198954 0.9881723488 
25.9325000000 0.1478763389 0.9816018734 
25.9525000000 0.1461765855 0.9873991176 
25.9725000000 0.1483623700 0.9890747696 
25.9925000000 0.1490714149 0.9916471165 
26.0135000000 0.1475462824 0.9859729764 
26.0335000000 0.1451987294 0.9708718168 
26.0535000000 0.1438082932 0.9538409399 
26.0735000000 0.1442100327 0.9630094411 
26.0935000000 0.1419817883 0.9691963181 
26.1135000000 0.1418371689 0.9782736831 
26.1335000000 0.1459467267 0.9735638864 
26.1535000000 0.1484280286 0.9911420621 
26.1735000000 0.1505932249 1.0019862727 
26.1935000000 0.1566187099 1.0093789063 
26.2135000000 0.1672334747 1.0323855094 
26.2335000000 0.1627591277 1.0484544677 
26.2535000000 0.1616238177 1.0503501561 
26.2735000000 0.1631449485 1.0609730408 
26.2935000000 0.1616888148 1.0593020265 
26.3135000000 0.1534148888 1.0607612423 
26.3335000000 0.1535635828 1.0596608548 
26.3535000000 0.1564216342 1.0459583390 
26.3735000000 0.1569639100 1.0512006323 
26.3935000000 0.1534943299 1.0516913612 
26.4135000000 0.1521725345 1.0360842705 
26.4335000000 0.1516087608 1.0362870681 
26.4535000000 0.1552618853 1.0387560874 
26.4735000000 0.1539723612 1.0281738454 
26.4935000000 0.1532539801 1.0332505567 
26.5135000000 0.1559630017 1.0363760465 
26.5335000000 0.1451664055 1.0413901345 
26.5535000000 0.1413669470 1.0261887158 
26.5735000000 0.1441613266 1.0290528448 
26.5935000000 0.1442132921 1.0243514207 
26.6135000000 0.1459251401 1.0152885850 
26.6335000000 0.1447934002 1.0217997548 
26.6535000000 0.1452210090 1.0257737676 
26.6735000000 0.1484217833 1.0358875728 
26.6935000000 0.1522644618 1.0443388808 
26.7135000000 0.1512800713 1.0543677745 
26.7335000000 0.1524842117 1.0646082562 
26.7535000000 0.1527629976 1.0532456830 
26.7735000000 0.1577154328 1.0495442423 
26.7935000000 0.1783557514 1.0727474787 
26.8135000000 0.1797059692 1.0817008956 
26.8335000000 0.1805606325 1.0852606855 
26.8535000000 0.1813274236 1.0724968807 
26.8735000000 0.1806139936 1.0815319132 
26.8935000000 0.1792197371 1.0854429990 
26.9135000000 0.1766783093 1.0870848794 
26.9335000000 0.1591821179 1.0776012997 
26.9535000000 0.1581276520 1.0811470497 
26.9735000000 0.1580697097 1.0836550464 
26.9935000000 0.1574043542 1.0795811372 
27.0135000000 0.1568855205 1.0801515433 
27.0335000000 0.1544905387 1.0719286548 
27.0535000000 0.1543939283 1.0792661308 
27.0735000000 0.1552871831 1.0721851952 
27.0935000000 0.1630075486 1.0729163307 
27.1135000000 0.1657476442 1.0725552061 
27.1335000000 0.1630393979 1.0646537202 
27.1535000000 0.1732708697 1.0557564536 
27.1735000000 0.1784631824 1.0586071073 
27.1935000000 0.1747737954 1.0425568205 
27.2135000000 0.1666618139 1.0364809683 
27.2335000000 0.1823244611 1.0458482770 
27.2535000000 0.1853304619 1.0450686284 
27.2735000000 0.1877512355 1.0369657724 
27.2935000000 0.1935292447 1.0399357732 
27.3135000000 0.2068929197 1.0509147407 
27.3335000000 0.2130326613 1.0585405420 
27.3535000000 0.2164694795 1.0661661304 
27.3735000000 0.2280223480 1.0627998763 
27.3935000000 0.2354100583 1.0742942422 
27.4135000000 0.2510936595 1.0874975201 
27.4335000000 0.2536195034 1.0710696557 
27.4535000000 0.2496795303 1.0792449142 
27.4735000000 0.2472686929 1.0775691372 
27.4935000000 0.2443766999 1.0720461842 
27.5135000000 0.2378834476 1.0769048783 
27.5335000000 0.2389711196 1.0753519600 
27.5535000000 0.2347040977 1.0827413246 
27.5735000000 0.2263633715 1.0762727722 
27.5935000000 0.2237663980 1.0617789855 
27.6135000000 0.2212214920 1.0563530570 
27.6335000000 0.2216351654 1.0512642975 
27.6535000000 0.2249064874 1.0503439182 
27.6735000000 0.2221007544 1.0417562905 
27.6935000000 0.2195659129 1.0404735725 
27.7135000000 0.2207496689 1.0106324828 
27.7335000000 0.2191400952 0.9889283804 
27.7535000000 0.2205400925 1.0133857924 
27.7735000000 0.2171451681 1.0234784484 
27.7935000000 0.2210738724 1.0109502979 
27.8135000000 0.2243761298 1.0095117376 
27.8335000000 0.2229796306 1.0255173026 
27.8535000000 0.2274420976 1.0254276897 
27.8735000000 0.2299987416 1.0434137527 
27.8935000000 0.2307086425 1.0376078260 
27.9135000000 0.2302884903 1.0290931772 
27.9335000000 0.2310853649 1.0462430328 
27.9535000000 0.2326400103 1.0531613437 
27.9735000000 0.2328096142 1.0543501518 
27.9935000000 0.2355934468 1.0643356985 
28.0145000000 0.2478591869 1.0804013037 
28.0345000000 0.2486910298 1.1012649729 
28.0545000000 0.2562028728 1.1004108314 
28.0745000000 0.2609401562 1.1046615865 
28.0945000000 0.2543333688 1.0978707633 
28.1145000000 0.2567373917 1.0846878060 
28.1345000000 0.2587308038 1.0781921313 
28.1545000000 0.2447867789 1.0779959381 
28.1745000000 0.2389095783 1.0748801163 
28.1945000000 0.2393489956 1.0673244568 
28.2145000000 0.2380554892 1.0717543997 
28.2345000000 0.2237246299 1.0652129089 
28.2545000000 0.2212636403 1.0559377681 
28.2745000000 0.2172499026 1.0703950926 
28.2945000000 0.2120279439 1.0791118281 
28.3145000000 0.2020638350 1.0658331627 
28.3345000000 0.1957489493 1.0729884126 
28.3545000000 0.1875573276 1.0781186723 
28.3745000000 0.1810177153 1.0693710262 
28.3945000000 0.1732114721 1.0669359447 
28.4145000000 0.1568751395 1.0749996409 
28.4345000000 0.1508648559 1.0860555434 
28.4545000000 0.1498758494 1.0799207439 
28.4745000000 0.1495665714 1.0798197972 
28.4945000000 0.1495500913 1.0837076634 
28.5145000000 0.1537850879 1.0968471754 
28.5345000000 0.1674696215 1.0901105193 
28.5545000000 0.1711543334 1.0892442834 
28.5745000000 0.1809548115 1.0933436372 
28.5945000000 0.1979261178 1.1177651230 
28.6145000000 0.2009374354 1.1418104814 
28.6345000000 0.1998951349 1.1470144402 
28.6545000000 0.1962877924 1.1660655630 
28.6745000000 0.1956286236 1.1628136473 
28.6945000000 0.1961286330 1.1467608617 
28.7145000000 0.1994272937 1.1599469788 
28.7345000000 0.2052252194 1.1641520111 
28.7545000000 0.2063517799 1.1462400837 
28.7745000000 0.2049790278 1.1429070304 
28.7945000000 0.1829874008 1.1393808101 
28.8145000000 0.1940911045 1.1330079762 
28.8345000000 0.2329344880 1.1091690509 
28.8545000000 0.2802483150 1.0993447933 
28.8745000000 0.2964000766 1.0732273314 
28.8945000000 0.3171353034 1.0792944999 
28.9145000000 0.3297972932 1.0811898011 
28.9345000000 0.3296646343 1.0759773982 
28.9545000000 0.3286421676 1.0701913510 
28.9745000000 0.3274343281 1.0814653599 
28.9945000000 0.3244920794 1.0813528428 
29.0145000000 0.3142968694 1.0724214120 
29.0345000000 0.3139814884 1.0684506165 
29.0545000000 0.3068496045 1.0703557722 
29.0745000000 0.3009074373 1.0644170278 
29.0945000000 0.2990225092 1.0659646460 
29.1145000000 0.2923715852 1.0703090990 
29.1345000000 0.2901588993 1.0812988778 
29.1545000000 0.2905730509 1.0841295688 
29.1745000000 0.2900798464 1.0727062449 
29.1945000000 0.2870501707 1.0892149902 
29.2145000000 0.2866187989 1.0829176613 
29.2345000000 0.2868853987 1.0731933819 
29.2545000000 0.2892274185 1.0832185392 
29.2745000000 0.2903088525 1.0651362181 
29.2945000000 0.2932955055 1.0508657856 
29.3145000000 0.2902679244 1.0517190901 
29.3345000000 0.2888397385 1.0642986988 
29.3545000000 0.2905552653 1.0610522236 
29.3745000000 0.2868413920 1.0722700589 
29.3945000000 0.2869751053 1.0581150846 
29.4145000000 0.2920871014 1.0442823959 
29.4345000000 0.2934025700 1.0434527832 
29.4545000000 0.2934612993 1.0464170808 
29.4745000000 0.2944195056 1.0488298979 
29.4945000000 0.2951276438 1.0431188587 
29.5145000000 0.2945266023 1.0292658960 
29.5345000000 0.2789185115 1.0293208098 
29.5545000000 0.2754610129 1.0311741976 
29.5745000000 0.2672091392 1.0311508198 
29.5945000000 0.2525232045 1.0179618888 
29.6145000000 0.2509946180 1.0041020617 
29.6345000000 0.2531529644 0.9957890869 
29.6545000000 0.2540623314 0.9778669980 
29.6745000000 0.2545851469 0.9874655301 
29.6945000000 0.2532855185 0.9940819216 
29.7145000000 0.2488784098 0.9889421839 
29.7345000000 0.2440865324 0.9931962466 
29.7545000000 0.2428157367 0.9961495281 
29.7745000000 0.2424217450 0.9872513541 
29.7945000000 0.2409075620 1.0014040122 
29.8145000000 0.2261751378 0.9978014398 
29.8345000000 0.1862563050 1.0217704352 
29.8545000000 0.1526718988 1.0351836340 
29.8745000000 0.1388962154 1.0431689721 
29.8945000000 0.1191226324 1.0360812171 
29.9145000000 0.1100333297 1.0241035809 
29.9345000000 0.1119643300 1.0195480891 
29.9545000000 0.1123257450 1.0230237950 
29.9745000000 0.1126378133 1.0060680005 
29.9945000000 0.1159209569 1.0021571618 
30.0155000000 0.1197080145 1.0180373435 
30.0355000000 0.1196511485 1.0077979223 
30.0555000000 0.1205413755 1.0119103388 
30.0755000000 0.1198006526 1.0177919686 
30.0955000000 0.1222202896 1.0202148269 
30.1155000000 0.1224317150 1.0252016833 
30.1355000000 0.1219882427 1.0178491721 
30.1555000000 0.1218023285 1.0072177454 
30.1755000000 0.1220135646 1.0229210658 
30.1955000000 0.1229882076 1.0240337424 
30.2155000000 0.1215214957 1.0261248062 
30.2355000000 0.1196661709 1.0189380603 
30.2555000000 0.1180420169 1.0205258209 
30.2755000000 0.1173243839 1.0246723748 
30.2955000000 0.1138923598 1.0274896465 
30.3155000000 0.1129129644 1.0290469718 
30.3355000000 0.1130536077 0.9987433009 
30.3555000000 0.1154268058 0.9976968270 
30.3755000000 0.1139864391 1.0054260188 
30.3955000000 0.1133413857 1.0020189451 
30.4155000000 0.1078010943 0.9980006684 
30.4355000000 0.1053118213 0.9975767343 
30.4555000000 0.1055113098 0.9928811932 
30.4755000000 0.1066650667 0.9934293125 
30.4955000000 0.1141202222 1.0115559701 
30.5155000000 0.1137836692 1.0111804306 
30.5355000000 0.1132915801 1.0246809628 
30.5555000000 0.1153539911 1.0391746820 
30.5755000000 0.1195560977 1.0395715849 
30.5955000000 0.1182422482 1.0414280953 
30.6155000000 0.1165589988 1.0365084372 
30.6355000000 0.1146038479 1.0342812072 
30.6555000000 0.1141382132 1.0454471880 
30.6755000000 0.1145607684 1.0394449021 
30.6955000000 0.1143094821 1.0403329219 
30.7155000000 0.1162744765 1.0398268851 
30.7355000000 0.1157865918 1.0418241351 
30.7555000000 0.1184446368 1.0380060609 
30.7755000000 0.1209230608 1.0418464103 
30.7955000000 0.1228758695 1.0230636904 
30.8155000000 0.1297283694 1.0136514883 
30.8355000000 0.1330269090 0.9953023640 
30.8555000000 0.1132500729 1.0014491684 
30.8755000000 0.1088523607 0.9915927620 
30.8955000000 0.1099474198 1.0029075628 
30.9155000000 0.1099407994 1.0097029352 
30.9355000000 0.1110491522 1.0172839125 
30.9555000000 0.1110595400 1.0129288631 
30.9755000000 0.1131021230 1.0174124196 
30.9955000000 0.1089711711 1.0087591288 
31.0155000000 0.1041317967 0.9994599151 
31.0355000000 0.1040835983 1.0042733501 
31.0555000000 0.1029522272 1.0273104974 
31.0755000000 0.1033761014 1.0341406285 
31.0955000000 0.1025417788 1.0325512202 
31.1155000000 0.1029781176 1.0284761496 
31.1355000000 0.1036716127 1.0299774487 
31.1555000000 0.1038106915 1.0466600219 
31.1755000000 0.1033409733 1.0292838002 
31.1955000000 0.1027376701 1.0224953375 
31.2155000000 0.1033320318 1.0174377907 
31.2355000000 0.1036221145 1.0369279310 
31.2555000000 0.1018754034 1.0377719112 
31.2755000000 0.1066799154 1.0407265006 
31.2955000000 0.1090513480 1.0514475698 
31.3155000000 0.1098002963 1.0438166262 
31.3355000000 0.1102232861 1.0490718909 
31.3555000000 0.1058941460 1.0445033000 
31.3755000000 0.1056816935 1.0401316703 
31.3955000000 0.1069567685 1.0440658719 
31.4155000000 0.1075507866 1.0430530693 
31.4355000000 0.1066737658 1.0528677367 
31.4555000000 0.1069124300 1.0559241406 
31.4755000000 0.1050736283 1.0468937157 
31.4955000000 0.0966165058 1.0310986767 
31.5155000000 0.0943689420 1.0319516646 
31.5355000000 0.0948699268 1.0310078593 
31.5555000000 0.0958548235 1.0277875489 
31.5755000000 0.0922763785 1.0323852540 
31.5955000000 0.1014229294 1.0241032902 
31.6155000000 0.1156552357 1.0289669797 
31.6355000000 0.1183846857 1.0285834142 
31.6555000000 0.1277085384 1.0158661520 
31.6755000000 0.1285599617 1.0243775837 
31.6955000000 0.1290369767 1.0268786510 
31.7155000000 0.1274609788 1.0430151287 
31.7355000000 0.1268310586 1.0667442750 
31.7555000000 0.1220104773 1.0742142185 
31.7755000000 0.1187691771 1.0750475799 
31.7955000000 0.1156743764 1.0876736154 
31.8155000000 0.1091398534 1.0955334897 
31.8355000000 0.1065260687 1.1005204314 
31.8555000000 0.1068148018 1.0944171620 
31.8755000000 0.1063043161 1.1063447906 
31.8955000000 0.1035522969 1.1095150029 
31.9155000000 0.1004571810 1.1051510258 
31.9355000000 0.0982689700 1.0901696140 
31.9555000000 0.0994621726 1.1030690071 
31.9755000000 0.0966143210 1.0982135013 
31.9955000000 0.0963003042 1.0964386265 
32.0165000000 0.0974803976 1.1024648572 
32.0365000000 0.0984952517 1.1004303689 
32.0565000000 0.0983449299 1.0702060975 
32.0765000000 0.1009174458 1.0526842914 
32.0965000000 0.0998921848 1.0456860651 
32.1165000000 0.1001516880 1.0605449885 
32.1365000000 0.1093153486 1.0602250747 
32.1565000000 0.1148695589 1.0512795121 
32.1765000000 0.1183105982 1.0577054061 
32.1965000000 0.1189907174 1.0666459821 
32.2165000000 0.1213703963 1.0725876986 
32.2365000000 0.1213625372 1.0755754711 
32.2565000000 0.1229047644 1.0687469979 
32.2765000000 0.1189551402 1.0671672620 
32.2965000000 0.1158802855 1.0629489839 
32.3165000000 0.1159348011 1.0719166168 
32.3365000000 0.1184157404 1.0761432234 
32.3565000000 0.1227858905 1.0844777975 
32.3765000000 0.1272118431 1.0631220529 
32.3965000000 0.1494441820 1.0762335591 
32.4165000000 0.1630458342 1.0843428820 
32.4365000000 0.1652899682 1.0761129275 
32.4565000000 0.1772830568 1.0707607379 
32.4765000000 0.1867515574 1.0841757355 
32.4965000000 0.1880776181 1.0909620763 
32.5165000000 0.1884074966 1.0949925378 
32.5365000000 0.1883050909 1.0779300379 
32.5565000000 0.1912309779 1.0617980671 
32.5765000000 0.1916942782 1.0737514457 
32.5965000000 0.1838513114 1.0858831593 
32.6165000000 0.1721957660 1.0960626023 
32.6365000000 0.1697656807 1.1020384022 
32.6565000000 0.1641749302 1.1183264582 
32.6765000000 0.1676757771 1.1149114919 
32.6965000000 0.1664312766 1.1118192879 
32.7165000000 0.1682871018 1.0937540894 
32.7365000000 0.1797977681 1.0776183485 
32.7565000000 0.1894125058 1.0734901998 
32.7765000000 0.1950448382 1.0708757805 
32.7965000000 0.2024281870 1.0639878449 
32.8165000000 0.2037323359 1.0636585576 
32.8365000000 0.2030586323 1.0512254594 
32.8565000000 0.2040041190 1.0535792743 
32.8765000000 0.2120103643 1.0423330746 
32.8965000000 0.2335557794 1.0463427095 
32.9165000000 0.2524102474 1.0561796479 
32.9365000000 0.2532129776 1.0596833129 
32.9565000000 0.2590477051 1.0517667697 
32.9765000000 0.2639128764 1.0694603745 
32.9965000000 0.2665564327 1.0642328053 
33.0165000000 0.2655090185 1.0477913141 
33.0365000000 0.2645979159 1.0476064391 
33.0565000000 0.2671431252 1.0627147371 
33.0765000000 0.2644060639 1.0626993398 
33.0965000000 0.2635639156 1.0741959989 
33.1165000000 0.2642690146 1.0740346548 
33.1365000000 0.2555053626 1.0860121729 
33.1565000000 0.2495645016 1.0952386911 
33.1765000000 0.2469528830 1.1032246697 
33.1965000000 0.2468268584 1.1196253133 
33.2165000000 0.2452625149 1.1149310124 
33.2365000000 0.2458549681 1.0951232279 
33.2565000000 0.2511796943 1.0950178819 
33.2765000000 0.2649499976 1.0921496123 
33.2965000000 0.2760682275 1.0788209746 
33.3165000000 0.3008858607 1.0735529586 
33.3365000000 0.3119302774 1.0699781289 
33.3565000000 0.3135873481 1.0680707838 
33.3765000000 0.3129719624 1.0882163347 
33.3965000000 0.2950465384 1.0815713281 
33.4165000000 0.2866010522 1.0682772849 
33.4365000000 0.2858954304 1.0637671942 
33.4565000000 0.2733917861 1.0718547543 
33.4765000000 0.2737083666 1.0710409339 
33.4965000000 0.2823720946 1.0703273971 
33.5165000000 0.2819523584 1.0646828122 
33.5365000000 0.2831466539 1.0719727928 
33.5565000000 0.2767927010 1.0809748136 
33.5765000000 0.2807034813 1.0688714778 
33.5965000000 0.2789150727 1.0597462378 
33.6165000000 0.2767525618 1.0458730203 
33.6365000000 0.2762040947 1.0411461052 
33.6565000000 0.2724908614 1.0214830334 
33.6765000000 0.2674123850 1.0188955180 
33.6965000000 0.2749739009 1.0127031291 
33.7165000000 0.2879383995 1.0098738373 
33.7365000000 0.2828458968 1.0054734500 
33.7565000000 0.2883236050 1.0003884085 
33.7765000000 0.2910960483 0.9962003282 
33.7965000000 0.2847589908 0.9913693194 
33.8165000000 0.2900550030 0.9972627524 
33.8365000000 0.3056772053 1.0083726144 
33.8565000000 0.3079103174 1.0000834944 
33.8765000000 0.3054949768 1.0011143494 
33.8965000000 0.2975773782 1.0013943092 
33.9165000000 0.2778692371 1.0005832578 
33.9365000000 0.2790455426 0.9893089131 
33.9565000000 0.2740101168 0.9941626564 
33.9765000000 0.2689433155 0.9807023261 
33.9965000000 0.2666521801 0.9852411950 
34.0175000000 0.2676382277 0.9987375927 
34.0375000000 0.2672754094 0.9926091892 
34.0575000000 0.2664757101 0.9853716234 
34.0775000000 0.2665331111 0.9974766198 
34.0975000000 0.2673391661 0.9957685853 
34.1175000000 0.2802338999 0.9830148230 
34.1375000000 0.2878865365 0.9691622345 
34.1575000000 0.2877588581 0.9783694638 
34.1775000000 0.2901430115 0.9719885886 
34.1975000000 0.2924329383 0.9446862863 
34.2175000000 0.2926757001 0.9485611441 
34.2375000000 0.2921206787 0.9510266979 
34.2575000000 0.2894597217 0.9524090077 
34.2775000000 0.2798771635 0.9637610743 
34.2975000000 0.2722259742 0.9849357886 
34.3175000000 0.2459114578 0.9897981554 
34.3375000000 0.2330963673 0.9845407728 
34.3575000000 0.2256587355 0.9913994746 
34.3775000000 0.2220435147 0.9856005036 
34.3975000000 0.2171718335 0.9758670381 
34.4175000000 0.2119633458 0.9892809736 
34.4375000000 0.2100581743 0.9887819004 
34.4575000000 0.2096931990 0.9947093991 
34.4775000000 0.1993186623 0.9840179664 
34.4975000000 0.1926923278 0.9775290536 
34.5175000000 0.2062432464 0.9849505703 
34.5375000000 0.2064814845 0.9869500678 
34.5575000000 0.2093008570 0.9734866957 
34.5775000000 0.2136895751 0.9748533986 
34.5975000000 0.2181571301 0.9839682219 
34.6175000000 0.2191759703 0.9811509808 
34.6375000000 0.2189138883 0.9987671871 
34.6575000000 0.2212278202 1.0032480843 
34.6775000000 0.2223508798 1.0085528335 
34.6975000000 0.2167406970 1.0135346171 
34.7175000000 0.2096329814 1.0198084878 
34.7375000000 0.2076931843 1.0278422646 
34.7575000000 0.1944708672 1.0318022135 
34.7775000000 0.1912827119 1.0508518603 
34.7975000000 0.1917695738 1.0530234918 
34.8175000000 0.1858499281 1.0507221532 
34.8375000000 0.1714933731 1.0491385805 
34.8575000000 0.1683453227 1.0534274676 
34.8775000000 0.1653068609 1.0615568493 
34.8975000000 0.1540457517 1.0479966481 
34.9175000000 0.1536962011 1.0564618583 
34.9375000000 0.1503553025 1.0682573438 
34.9575000000 0.1477504175 1.0709682351 
34.9775000000 0.1480338495 1.0708914676 
34.9975000000 0.1524620504 1.0686148480 
35.0175000000 0.1588321414 1.0707220129 
35.0375000000 0.1591367466 1.0719728165 
35.0575000000 0.1570814587 1.0756320089 
35.0775000000 0.1581340952 1.0830716743 
35.0975000000 0.1582300915 1.0758823103 
35.1175000000 0.1450948026 1.0785743193 
35.1375000000 0.1361668736 1.0799642089 
35.1575000000 0.1366515447 1.0658920628 
35.1775000000 0.1332859143 1.0557262539 
35.1975000000 0.1308360185 1.0569257426 
35.2175000000 0.1297136304 1.0549637061 
35.2375000000 0.1355787367 1.0550993157 
35.2575000000 0.1327610919 1.0541871107 
35.2775000000 0.1384245924 1.0537675810 
35.2975000000 0.1473420283 1.0461346716 
35.3175000000 0.1489786837 1.0585540388 
35.3375000000 0.1517262226 1.0692110258 
35.3575000000 0.1539542088 1.0679710419 
35.3775000000 0.1553497765 1.0746095360 
35.3975000000 0.1600703296 1.0834323456 
35.4175000000 0.1616115406 1.0731762144 
35.4375000000 0.1634236084 1.0761732110 
35.4575000000 0.1644203784 1.0663722886 
35.4775000000 0.1645624618 1.0675679020 
35.4975000000 0.1605893314 1.0753816153 
35.5175000000 0.1475803644 1.0732762514 
35.5375000000 0.1471881483 1.0781283449 
35.5575000000 0.1478714839 1.0985364563 
35.5775000000 0.1396405088 1.0938666022 
35.5975000000 0.1396009892 1.0888348403 
35.6175000000 0.1547824817 1.0988837117 
35.6375000000 0.1587727662 1.0826613378 
35.6575000000 0.1568360599 1.0779452546 
35.6775000000 0.1560093790 1.0759330849 
35.6975000000 0.1550138971 1.0800455311 
35.7175000000 0.1474029407 1.0864298850 
35.7375000000 0.1462575661 1.0730304521 
35.7575000000 0.1440728831 1.0732229365 
35.7775000000 0.1430466963 1.0574776094 
35.7975000000 0.1420156103 1.0620705265 
35.8175000000 0.1407513868 1.0612760489 
35.8375000000 0.1393403329 1.0605760276 
35.8575000000 0.1397012189 1.0576814476 
35.8775000000 0.1382823852 1.0525603345 
35.8975000000 0.1362408585 1.0474432565 
35.9175000000 0.1387846202 1.0314526563 
35.9375000000 0.1403015128 1.0310235596 
35.9575000000 0.1418890362 1.0348403509 
35.9775000000 0.1447359677 1.0271053103 
35.9975000000 0.1534833302 1.0281087776 
36.0185000000 0.1465205963 1.0275821194 
36.0385000000 0.1485412073 1.0285956317 
36.0585000000 0.1526012490 1.0278947785 
36.0785000000 0.1550488009 1.0141038131 
36.0985000000 0.1548009146 1.0135537695 
36.1185000000 0.1536780898 1.0108432985 
36.1385000000 0.1539300780 1.0157638031 
36.1585000000 0.1539124943 1.0236319401 
36.1785000000 0.1581216055 1.0479243823 
36.1985000000 0.1634985443 1.0652993635 
36.2185000000 0.1664749978 1.0587582881 
36.2385000000 0.1706322883 1.0623882357 
36.2585000000 0.1697705647 1.0595358871 
36.2785000000 0.1610293532 1.0497788433 
36.2985000000 0.1542831181 1.0493312454 
36.3185000000 0.1566267408 1.0415406846 
36.3385000000 0.1535960204 1.0327235641 
36.3585000000 0.1517612490 1.0264039667 
36.3785000000 0.1545053025 1.0277106884 
36.3985000000 0.1584339634 1.0249645753 
36.4185000000 0.1642182833 1.0367026278 
36.4385000000 0.1652598343 1.0360788403 
36.4585000000 0.1655354908 1.0494170591 
36.4785000000 0.1665748935 1.0544499687 
36.4985000000 0.1688649196 1.0604775204 
36.5185000000 0.1691127534 1.0666998133 
36.5385000000 0.1679620097 1.0721354092 
36.5585000000 0.1679731162 1.0616363133 
36.5785000000 0.1728560650 1.0614190377 
36.5985000000 0.1734744170 1.0578421162 
36.6185000000 0.1599123176 1.0642351657 
36.6385000000 0.1570338141 1.0610651081 
36.6585000000 0.1582662048 1.0645908767 
36.6785000000 0.1602097974 1.0549004260 
36.6985000000 0.1589906161 1.0520504580 
36.7185000000 0.1585459911 1.0392248502 
36.7385000000 0.1556987728 1.0351049972 
36.7585000000 0.1577093084 1.0416022630 
36.7785000000 0.1588497172 1.0572404343 
36.7985000000 0.1593644683 1.0546267378 
36.8185000000 0.1597021902 1.0705227230 
36.8385000000 0.1607613814 1.0793371609 
36.8585000000 0.1639536760 1.0803108877 
36.8785000000 0.1672256654 1.0813186145 
36.8985000000 0.1710099261 1.0869880932 
36.9185000000 0.1690159604 1.0907743423 
36.9385000000 0.1670300338 1.0982969740 
36.9585000000 0.1651649949 1.0937799172 
36.9785000000 0.1615190809 1.0906721283 
36.9985000000 0.1482708221 1.1062603911 
37.0185000000 0.1489192730 1.0990390191 
37.0385000000 0.1473600650 1.1028747728 
37.0585000000 0.1436082001 1.1036946950 
37.0785000000 0.1403274108 1.1074412125 
37.0985000000 0.1395769352 1.1148134352 
37.1185000000 0.1426390192 1.1152007563 
37.1385000000 0.1453562384 1.1120277001 
37.1585000000 0.1452468418 1.1018050449 
37.1785000000 0.1412024659 1.0875185797 
37.1985000000 0.1350840454 1.0841161516 
37.2185000000 0.1323894923 1.0918090115 
37.2385000000 0.1222839169 1.0975891860 
37.2585000000 0.1256614233 1.1007261895 
37.2785000000 0.1253795448 1.1055578741 
37.2985000000 0.1206561490 1.1127080447 
37.3185000000 0.1191820810 1.1187988228 
37.3385000000 0.1237074088 1.1266179631 
37.3585000000 0.1237426223 1.1255733259 
37.3785000000 0.1221288689 1.1261808187 
37.3985000000 0.1212752502 1.1263171110 
37.4185000000 0.1169766225 1.1206604357 
37.4385000000 0.1179448386 1.1389702947 
37.4585000000 0.1230658485 1.1234579114 
37.4785000000 0.1244736679 1.1115379954 
37.4985000000 0.1261238904 1.0988151289 
37.5185000000 0.1273091107 1.1065645188 
37.5385000000 0.1276882146 1.0953914861 
37.5585000000 0.1313569880 1.0949635693 
37.5785000000 0.1263982603 1.0892648197 
37.5985000000 0.1212478230 1.0850346932 
37.6185000000 0.1190607396 1.0809454378 
37.6385000000 0.1194075719 1.0816564073 
37.6585000000 0.1189655167 1.0799382163 
37.6785000000 0.1167447283 1.0893546301 
37.6985000000 0.1165521216 1.0856899357 
37.7185000000 0.1161986145 1.1000446650 
37.7385000000 0.1158929761 1.1165670949 
37.7585000000 0.1129813957 1.1066359303 
37.7785000000 0.1093440449 1.0975320640 
37.7985000000 0.1079141674 1.1080394721 
37.8185000000 0.1066027043 1.0927272175 
37.8385000000 0.1066385120 1.0864469662 
37.8585000000 0.1035999975 1.0846079482 
37.8785000000 0.0985483914 1.0822844392 
37.8985000000 0.0954405050 1.0790250429 
37.9185000000 0.0961812467 1.0739621783 
37.9385000000 0.0966251810 1.0566733213 
37.9585000000 0.0979092190 1.0491374433 
37.9785000000 0.0999352554 1.0557430538 
37.9985000000 0.1002668454 1.0499624245 
38.0195000000 0.0995388466 1.0537098267 
38.0395000000 0.0987768754 1.0516722280 
38.0595000000 0.0990667326 1.0600004243 
38.0795000000 0.1045468683 1.0546897016 
38.0995000000 0.1144241715 1.0782042221 
38.1195000000 0.1211813572 1.0921789826 
38.1395000000 0.1236251927 1.0953877236 
38.1595000000 0.1451559241 1.0954346114 
38.1795000000 0.1473105505 1.0921230166 
38.1995000000 0.1474276901 1.0809211049 
38.2195000000 0.1492429859 1.0841107711 
38.2395000000 0.1552568396 1.0754553690 
38.2595000000 0.1506300882 1.0681439457 
38.2795000000 0.1504241581 1.0722102922 
38.2995000000 0.1582757368 1.0566229654 
38.3195000000 0.1591989259 1.0499825976 
38.3395000000 0.1552240175 1.0395799036 
38.3595000000 0.1547976447 1.0437515378 
38.3795000000 0.1511841940 1.0279759676 
38.3995000000 0.1432833436 1.0246161524 
38.4195000000 0.1405051753 1.0278792151 
38.4395000000 0.1359833790 1.0122083327 
38.4595000000 0.1308157108 1.0198350694 
38.4795000000 0.1306179239 1.0361095884 
38.4995000000 0.1271026044 1.0430784622 
38.5195000000 0.1325800593 1.0378509536 
38.5395000000 0.1404832236 1.0406675535 
38.5595000000 0.1349664767 1.0320326730 
38.5795000000 0.1409332767 1.0362252898 
38.5995000000 0.1560154271 1.0403399443 
38.6195000000 0.1565693202 1.0299783027 
38.6395000000 0.1569076122 1.0474949039 
38.6595000000 0.1558327436 1.0572846657 
38.6795000000 0.1570974656 1.0560950634 
38.6995000000 0.1651199064 1.0532943215 
38.7195000000 0.1715237760 1.0485838669 
38.7395000000 0.1731176108 1.0315585566 
38.7595000000 0.1738611446 1.0398332303 
38.7795000000 0.1752594263 1.0372242892 
38.7995000000 0.1756673668 1.0231143277 
38.8195000000 0.1757616462 1.0336050162 
38.8395000000 0.1791004608 1.0333677736 
38.8595000000 0.1846643385 1.0559691435 
38.8795000000 0.1917906339 1.0652587079 
38.8995000000 0.1955574156 1.0788721872 
38.9195000000 0.1992076009 1.0911275740 
38.9395000000 0.2144867024 1.0934125369 
38.9595000000 0.2179908423 1.1090831721 
38.9795000000 0.2247405062 1.1172119724 
38.9995000000 0.2327584163 1.1174053019 
39.0195000000 0.2348585219 1.1330621032 
39.0395000000 0.2382856850 1.1279900062 
39.0595000000 0.2379610085 1.1184891175 
39.0795000000 0.2336197354 1.1297734445 
39.0995000000 0.2336912993 1.1180839552 
39.1195000000 0.2233812472 1.1141574680 
39.1395000000 0.2184585847 1.1022423664 
39.1595000000 0.2002119078 1.1060113900 
39.1795000000 0.2001009852 1.1112736602 
39.1995000000 0.1994843742 1.1436686114 
39.2195000000 0.1966436835 1.1394394319 
39.2395000000 0.1912784788 1.1416421124 
39.2595000000 0.1919885286 1.1435185702 
39.2795000000 0.1996462739 1.1438282126 
39.2995000000 0.1956455549 1.1481816170 
39.3195000000 0.1916745882 1.1556306546 
39.3395000000 0.1914725050 1.1741686789 
39.3595000000 0.1953582034 1.1930460199 
39.3795000000 0.2009436055 1.1948238921 
39.3995000000 0.2053404160 1.2125739197 
39.4195000000 0.2061180311 1.2048623595 
39.4395000000 0.2116093319 1.2044751745 
39.4595000000 0.2110682884 1.2078289831 
39.4795000000 0.2099456508 1.1906854760 
39.4995000000 0.2122928763 1.1907509704 
39.5100000000 0.2083895475 1.1861557484 
39.5200000000 0.2026150577 1.1926926932 
39.5300000000 0.2038393388 1.2038894722 
39.5400000000 0.1990365692 1.2097641059 
39.5500000000 0.1851741698 1.2100851071 
39.5600000000 0.1884043547 1.2223592403 
39.5700000000 0.1904997261 1.2144048716 
39.5800000000 0.1946145119 1.2123160161 
39.5900000000 0.1971782770 1.2144725057 
39.6000000000 0.1916321116 1.2251028073 
39.6100000000 0.1881460414 1.2238854458 
39.6200000000 0.1904867616 1.2417505982 
39.6300000000 0.1941201188 1.2486335986 
39.6400000000 0.1968607386 1.2573730033 
39.6500000000 0.2015334134 1.2723958134 
39.6600000000 0.2064839930 1.2652248018 
39.6700000000 0.2056042910 1.2747528921 
39.6800000000 0.2022271232 1.2562272656 
39.6900000000 0.1969699250 1.2472471764 
39.7000000000 0.1948332010 1.2412597681 
39.7100000000 0.1923323052 1.2418570595 
39.7200000000 0.1706578523 1.2489331872 
39.7300000000 0.1672528848 1.2389463625 
39.7400000000 0.1560617871 1.2377279251 
39.7500000000 0.1446760720 1.2366549819 

